Resource-constrained Project Scheduling with Time-of-Use Energy Tariffs and Machine States: A Logic-based Benders Decomposition Approach

In this paper, we investigate the Resource-Constrained Project Scheduling Problem (RCPSP) with Time-of-Use (TOU) energy tariffs and machine states, a variant of RCPSP for production scheduling, where energy price is part of the criteria and one highly energy-demanding machine can be in one of the following three states: proc, idle, or off. The problem involves scheduling all tasks, respecting precedence constraints and resource limitations, while minimizing the combination of the overall makespan and the Total Energy Cost (TEC), which varies according to the TOU tariffs, which can take negative values. We propose two novel approaches to solve it: a monolithic Constraint Programming (CP) approach and a Logic-Based Benders Decomposition (LBBD) approach. The latter combines a master problem handling the energy cost solved using Integer Linear Programming (ILP) with a subproblem handling the RCPSP, resolved using CP. Both approaches outperform the monolithic compact ILP counterpart, but the LBBD significantly outperforms the monolithic CP in most cases, especially when the makespan criterion is not included in the objective function, solving to optimality instances with up to 480 tasks. Finally, we propose a way to generalize our LBBD approach to other problems sharing similar characteristics, and applied it to various problems, such as an RCPSP with blocking times & total weighted tardiness criterion, or a flexible job shop.

==> fig/tikz_data/RCPSP_standar_instances_5_5_tikz.csv <==
Time,ObjLBBD,GapLBBD,BestLBLBBD,ObjILP,GapILP,BestLBILP,ObjCP,GapCP,BestLBCP,ObjOptimal
0,62261.59,14.6,53142.8727,62261.59,14.6,53142.87,63799.82,84.76,11060.51,53458.7
1,62261.59,14.6,53142.8727,62261.59,14.6,53142.87,58792.44,81.19,11060.51,53458.7
2,62261.59,14.6,53142.8727,62261.59,14.6,53142.87,58792.44,81.19,11060.51,53458.7
3,62261.59,14.6,53142.8727,62261.59,14.6,53142.87,55302.7,80,11060.51,53458.7
4,62261.59,14.6,53142.8727,62261.59,14.6,53142.87,54806.66,79.82,11060.51,53458.7
5,55625.26,4.46,53142.8727,62261.59,14.6,53142.87,54788.08,79.81,11060.51,53458.7
10,54017.51,1.62,53142.8727,62261.59,14.6,53142.87,54180.88,79.59,11060.51,53458.7
15,54017.51,1.62,53142.8727,61975.45,14.3,53142.87,53905.41,79.48,11060.51,53458.7
20,54017.51,1.62,53146.7314,61975.45,14.3,53142.87,53831.9,79.45,11060.51,53458.7
25,53763.91,1.57,53151.8764,61975.45,14.3,53142.87,53831.9,79.45,11060.51,53458.7
30,53458.7299,0.53,53186.4835,61733.05,13.9,53142.87,53831.9,79.45,11060.51,53458.7
35,53458.7,0.34,53278.345,61733.05,13.9,53142.87,53831.9,79.45,11060.51,53458.7
40,53458.7,0,53458.7,60292.77,11.9,53142.87,53831.9,79.45,11060.51,53458.7
50,53458.7,0,53458.7,55546.82,4.33,53142.87,53831.9,79.45,11060.51,53458.7
60,53458.7,0,53458.7,55546.82,4.33,53142.87,53831.9,79.45,11060.51,53458.7
70,53458.7,0,53458.7,53698.18,1.03,53142.87,53831.9,79.45,11060.51,53458.7
80,53458.7,0,53458.7,53507.26,0.68,53142.87,53831.9,79.45,11060.51,53458.7
90,53458.7,0,53458.7,53507.26,0.68,53142.87,53831.9,79.45,11060.51,53458.7
100,53458.7,0,53458.7,53507.26,0.68,53142.87,53831.9,79.45,11060.51,53458.7
110,53458.7,0,53458.7,53458.7,0.59,53142.87,53831.9,79.45,11060.51,53458.7
120,53458.7,0,53458.7,53458.7,0.59,53142.87,53831.9,79.45,11060.51,53458.7
130,53458.7,0,53458.7,53458.7,0.59,53147.21,53831.9,79.45,11060.51,53458.7
140,53458.7,0,53458.7,53458.7,0.57,53154.83,53831.9,79.45,11060.51,53458.7
160,53458.7,0,53458.7,53458.7,0.47,53205.68,53801.65,79.44,11060.51,53458.7
185,53458.7,0,53458.7,53458.7,0.04,53437.2,53794.19,79.44,11060.51,53458.7
190,53458.7,0,53458.7,53458.7,0,53458.7,53794.19,79.44,11060.51,53458.7

==> fig/tikz_data/boxplot_prepared.csv <==
Set,Method,q1,q2,q3,lw,uw
1,benders-fcpws,0.0,0.0,0.0,0.0,0.0
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-fcpws,0.0,0.0,0.0,0.0,0.0
1,logicbenders,0.0,0.0,0.0,0.0,0.0
2,benders-fcpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-fcpws,0.0,0.0,0.0,0.0,0.0
2,logicbenders,0.0,0.0,0.0,0.0,0.0
3,benders-fcpws,0.0,0.0,2.269851477503671,0.0,5.228725362246093
3,freecp,0.0,0.0,2.1305676026020537,0.0,4.485321910041568
3,ilp-fcpws,0.0,0.0,0.7796085050769477,-0.4484659825361966,1.426396278820735
3,logicbenders,0.0,0.0,2.131791443656694,0.0,5.228725362246093
4,benders-fcpws,4.188164458457305,5.673063233479125,6.837910425306489,1.0764243206877495,9.853648586629491
4,freecp,3.9207384494168203,5.673063233479125,6.837910425306489,0.0,8.724991926025393
4,ilp-fcpws,3.9132604027777464,5.486984428712909,6.521181354251118,1.0764243206877495,9.853648586629491
4,logicbenders,3.9152664655452245,5.2140552621821055,6.426380923922583,1.0764243206877495,9.853648586629491
5,benders-fcpws,3.72674223968372,4.767029613166199,5.909341880330049,2.006087312042873,7.618883330458291
5,freecp,3.72674223968372,4.969969301615336,5.616301984945254,2.2224427026490723,8.05671242103881
5,ilp-fcpws,3.29349715230887,4.287431827881715,5.496063560403231,2.0569663380729564,8.359779451997138
5,logicbenders,3.3217526095538523,4.709800421661606,5.9163418888149115,0.0,8.05671242103881
6,benders-fcpws,5.542259411530046,7.054264082450173,8.358309203899635,2.2087869290257927,11.495407043772545
6,freecp,5.180948026445455,7.054264082450173,8.460695779752065,3.243634205597078,11.495407043772545
6,ilp-fcpws,5.068412096312615,6.536123904504271,7.270256059519207,2.9937851842925296,9.742174564377503
6,logicbenders,5.515936157543792,7.124751282673699,8.358309203899635,3.243634205597078,11.36003570233181
7,benders-fcpws,3.5247100176830366,4.472429015337212,6.279788913502541,1.4474722621976688,7.907266992075638
7,freecp,3.676541954035655,5.0262519122989,6.279788913502541,1.4474722621976688,7.907266992075638
7,ilp-fcpws,2.6988317819061236,3.7433333955541723,5.293027737766943,1.4474722621976688,7.907266992075638
7,logicbenders,3.4128525053756147,4.69676100933189,5.92007920408054,1.5691007845504048,7.736299057111841
8,benders-fcpws,2.352786418587115,3.4613872545761124,6.858406933441053,-2.1181859201934303,11.12755761273122
8,freecp,2.627590545052299,5.03083311722164,6.858406933441053,0.6567428859115854,11.230598125644
8,ilp-fcpws,1.5017224526159951,3.0435643940073,5.681621282696797,-2.6565386645552977,9.799942012177452
8,logicbenders,1.6082909928445621,3.6328001069373252,6.298966318060593,-2.8786979358435723,11.786954730087713
9,benders-fcpws,2.09190280668724,3.6540949095340167,5.337323364917805,0.8008736803785956,8.313113656326355
9,freecp,2.680814203372395,3.8035817924639987,5.861111699828037,0.6849773036262197,8.313113656326355
9,ilp-fcpws,1.7090052994656433,2.928403746518902,4.894957023116145,0.588021338506311,5.837390005821349
9,logicbenders,2.0543699290343516,2.894122274085145,4.4127513340498075,-0.4531845501214678,7.85219198692026
10,benders-fcpws,1.8014477708345171,2.6855187359868156,3.759184197703142,0.4201841536017263,6.6465630830997355
10,freecp,2.5191884407295704,3.4344490911222136,3.8076623427629883,0.6996688298015036,4.463607033664977
10,ilp-fcpws,1.4501879327431118,2.6252573780365416,3.6825898772685477,-0.9609543270558354,6.097399209416265
10,logicbenders,1.57402153509569,2.47134106421493,3.347196410101631,0.1517368936135799,4.016814960662621


==> fig/tikz_data/cactus_dense_alpha100.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
2.5800,0.0000,0.0000,0.0000,0.0000
3.6400,0.0000,0.0000,0.0000,0.0000
6.2500,0.0000,0.0000,0.0000,0.0000
6.4300,0.0000,0.0000,0.7143,0.0000
6.4700,0.0000,0.0000,1.4286,0.0000
6.8400,0.0000,0.0000,1.4286,0.0000
7.2400,0.0000,0.0000,1.4286,0.0000
7.2600,0.0000,0.0000,1.4286,0.0000
8.7500,0.0000,0.0000,2.1429,0.0000
10.2100,0.0000,0.0000,2.1429,0.0000
11.1900,0.0000,0.0000,2.1429,0.0000
11.2800,0.0000,0.0000,2.8571,0.0000
11.4300,0.0000,0.0000,2.8571,0.0000
11.5900,0.0000,0.0000,3.5714,0.0000
12.5600,0.0000,0.0000,4.2857,0.0000
13.7700,0.0000,0.0000,5.0000,0.0000
14.5300,0.0000,0.0000,5.7143,0.0000
14.5400,0.0000,0.0000,5.7143,0.0000
14.7200,0.0000,0.0000,6.4286,0.0000
15.2300,0.0000,0.0000,7.1429,0.0000
17.0000,0.0000,0.0000,7.1429,0.0000
17.4700,0.0000,0.0000,7.1429,0.0000
17.7700,0.0000,0.0000,7.8571,0.0000
21.1100,0.0000,0.0000,8.5714,0.0000
21.4300,0.0000,0.0000,9.2857,0.0000
24.2600,0.0000,0.0000,10.0000,0.0000
27.7900,0.0000,0.0000,10.7143,0.0000
28.1400,0.0000,0.0000,10.7143,0.0000
31.4800,0.0000,0.0000,10.7143,0.0000
38.5800,0.0000,0.0000,10.7143,0.0000
38.8000,0.0000,0.0000,10.7143,0.0000
46.9800,0.0000,0.0000,10.7143,0.0000
49.1100,0.0000,0.0000,10.7143,0.0000
54.4000,0.0000,0.0000,11.4286,0.0000
54.5600,0.0000,0.0000,11.4286,0.0000
55.0800,0.0000,0.0000,11.4286,0.0000
56.3300,0.0000,0.0000,11.4286,0.0000
59.4400,0.0000,0.0000,11.4286,0.0000
60.0900,0.0000,0.0000,11.4286,0.0000
60.1700,0.0000,0.0000,11.4286,0.0000
61.4500,0.0000,0.0000,11.4286,0.7143
61.6400,0.0000,0.0000,11.4286,2.1429
61.7000,0.0000,0.0000,11.4286,2.8571
62.3400,0.0000,0.0000,11.4286,3.5714
62.6200,0.0000,0.0000,11.4286,4.2857
62.6400,0.0000,0.0000,12.1429,4.2857
62.7300,0.0000,0.0000,12.1429,5.0000
62.7400,0.0000,0.7143,12.1429,5.0000
62.9900,0.0000,0.7143,12.1429,5.7143
63.0100,0.0000,0.7143,12.1429,6.4286
63.8300,0.0000,0.7143,12.1429,7.1429
64.1700,0.0000,1.4286,12.1429,7.1429
64.1900,0.0000,2.1429,12.1429,7.1429
64.6600,0.0000,2.8571,12.1429,7.1429
65.0600,0.0000,2.8571,12.1429,7.8571
65.6600,0.0000,3.5714,12.1429,7.8571
65.8000,0.0000,3.5714,12.1429,8.5714
65.8100,0.0000,4.2857,12.1429,8.5714
65.8900,0.0000,5.0000,12.1429,8.5714
66.2600,0.0000,5.0000,12.1429,9.2857
66.2700,0.0000,5.0000,12.1429,10.0000
66.3700,0.0000,5.0000,12.1429,10.0000
66.8000,0.0000,5.7143,12.1429,10.0000
67.9400,0.0000,6.4286,12.1429,10.0000
68.0200,0.0000,7.1429,12.1429,10.0000
68.0300,0.0000,7.8571,12.1429,10.0000
68.8600,0.0000,7.8571,12.1429,10.7143
71.0400,0.0000,7.8571,12.1429,11.4286
71.0600,0.0000,7.8571,12.1429,11.4286
71.6100,0.0000,7.8571,12.1429,12.1429
74.1100,0.0000,8.5714,12.1429,12.1429
76.0400,0.0000,8.5714,12.1429,12.1429
76.7500,0.0000,8.5714,12.8571,12.1429
77.4700,0.0000,9.2857,12.8571,12.1429
78.7800,0.0000,10.0000,12.8571,12.1429
81.8400,0.0000,10.0000,13.5714,12.1429
82.8900,0.0000,10.7143,13.5714,12.1429
85.7400,0.0000,10.7143,13.5714,12.8571
86.6100,0.0000,10.7143,13.5714,12.8571
87.6400,0.0000,10.7143,14.2857,12.8571
92.5100,0.0000,10.7143,14.2857,12.8571
96.9400,0.0000,10.7143,14.2857,13.5714
97.6800,0.0000,10.7143,15.0000,13.5714
97.9000,0.0000,10.7143,15.0000,13.5714
98.5700,0.0000,11.4286,15.0000,13.5714
101.0700,0.0000,11.4286,15.0000,14.2857
101.5600,0.0000,12.1429,15.0000,14.2857
104.3600,0.0000,12.1429,15.0000,15.0000
104.5100,0.0000,12.1429,15.0000,15.7143
110.7900,0.0000,12.1429,15.0000,16.4286
112.9000,0.0000,12.1429,15.0000,17.1429
114.7000,0.0000,12.1429,15.0000,17.1429
116.0700,0.0000,12.1429,15.0000,17.8571
116.0800,0.0000,12.1429,15.7143,17.8571
116.6000,0.0000,12.1429,15.7143,18.5714
120.0800,0.0000,12.1429,15.7143,18.5714
121.5600,0.0000,12.1429,15.7143,19.2857
121.9800,0.0000,12.1429,15.7143,20.0000
122.5400,0.0000,12.8571,15.7143,20.0000
125.8700,0.0000,12.8571,15.7143,20.7143
128.4900,0.0000,12.8571,16.4286,20.7143
131.8400,0.0000,12.8571,16.4286,21.4286
132.7100,0.0000,12.8571,16.4286,22.1429
134.1200,0.0000,13.5714,16.4286,22.1429
134.2800,0.0000,13.5714,17.1429,22.1429
136.0900,0.0000,13.5714,17.1429,22.1429
141.5000,0.0000,13.5714,17.1429,22.8571
141.7500,0.0000,13.5714,17.1429,23.5714
148.5300,0.0000,13.5714,17.1429,23.5714
149.1900,0.0000,14.2857,17.1429,23.5714
149.8100,0.0000,15.0000,17.1429,23.5714
151.8100,0.0000,15.0000,17.1429,23.5714
152.3900,0.0000,15.7143,17.1429,23.5714
152.5400,0.0000,15.7143,17.1429,24.2857
153.4100,0.0000,16.4286,17.1429,24.2857
157.2000,0.0000,16.4286,17.1429,24.2857
163.4000,0.0000,16.4286,17.1429,25.0000
164.8700,0.0000,16.4286,17.1429,25.0000
166.9900,0.0000,17.1429,17.1429,25.0000
167.3500,0.0000,17.8571,17.1429,25.0000
167.6400,0.0000,17.8571,17.1429,25.0000
170.6300,0.0000,17.8571,17.8571,25.0000
174.9000,0.0000,17.8571,17.8571,25.7143
179.9200,0.0000,17.8571,17.8571,25.7143
179.9900,0.0000,17.8571,18.5714,25.7143
183.0400,0.0000,17.8571,19.2857,25.7143
189.8300,0.0000,17.8571,19.2857,26.4286
191.4300,0.0000,17.8571,19.2857,27.1429
195.3200,0.0000,17.8571,19.2857,27.1429
197.1200,0.0000,17.8571,19.2857,27.8571
204.4000,0.0000,17.8571,20.0000,27.8571
207.7100,0.0000,17.8571,20.0000,28.5714
209.5300,0.0000,17.8571,20.0000,28.5714
211.2900,0.0000,17.8571,20.0000,28.5714
212.0800,0.0000,18.5714,20.0000,28.5714
224.0500,0.0000,18.5714,20.7143,28.5714
225.0400,0.0000,19.2857,20.7143,28.5714
227.4400,0.0000,19.2857,21.4286,28.5714
228.1400,0.0000,19.2857,21.4286,29.2857
229.4900,0.0000,19.2857,21.4286,30.0000
229.8900,0.0000,19.2857,22.1429,30.0000
231.7200,0.0000,19.2857,22.1429,30.7143
238.5300,0.0000,19.2857,22.8571,30.7143
243.8300,0.0000,19.2857,22.8571,31.4286
244.5800,0.0000,19.2857,22.8571,32.1429
246.6900,0.0000,19.2857,22.8571,32.1429
247.1200,0.0000,19.2857,22.8571,32.8571
249.6600,0.0000,20.0000,22.8571,32.8571
251.3600,0.0000,20.0000,23.5714,32.8571
252.1600,0.0000,20.0000,23.5714,33.5714
255.1100,0.0000,20.0000,23.5714,33.5714
266.4900,0.0000,20.7143,23.5714,33.5714
270.1000,0.0000,20.7143,23.5714,34.2857
271.6500,0.0000,20.7143,23.5714,34.2857
271.7500,0.0000,20.7143,24.2857,34.2857
273.6100,0.0000,21.4286,24.2857,34.2857
278.7600,0.0000,22.1429,24.2857,34.2857
279.2800,0.0000,22.1429,24.2857,35.0000
279.8700,0.0000,22.1429,25.0000,35.0000
280.5600,0.0000,22.1429,25.7143,35.0000
283.0300,0.0000,22.1429,25.7143,35.7143
289.9300,0.0000,22.1429,25.7143,36.4286
290.0300,0.0000,22.8571,25.7143,36.4286
296.6500,0.0000,22.8571,25.7143,36.4286
304.7100,0.0000,22.8571,25.7143,36.4286
315.9000,0.0000,23.5714,25.7143,36.4286
318.6100,0.0000,23.5714,25.7143,36.4286
320.8900,0.0000,23.5714,25.7143,36.4286
328.0400,0.0000,24.2857,25.7143,36.4286
330.3000,0.0000,25.0000,25.7143,36.4286
340.8000,0.0000,25.7143,25.7143,36.4286
341.0300,0.0000,25.7143,25.7143,36.4286
343.1700,0.0000,26.4286,25.7143,36.4286
345.1400,0.0000,26.4286,25.7143,37.1429
346.1500,0.0000,27.1429,25.7143,37.1429
351.4700,0.0000,27.1429,25.7143,37.1429
374.4400,0.0000,27.1429,25.7143,37.1429
381.9900,0.0000,27.1429,25.7143,37.8571
387.6400,0.0000,27.1429,26.4286,37.8571
395.9300,0.0000,27.1429,26.4286,37.8571
408.4700,0.0000,27.8571,26.4286,37.8571
427.6000,0.0000,27.8571,26.4286,38.5714
429.7400,0.0000,27.8571,26.4286,38.5714
432.7600,0.0000,27.8571,27.1429,38.5714
437.3300,0.0000,28.5714,27.1429,38.5714
439.5300,0.0000,28.5714,27.1429,39.2857
445.3900,0.0000,28.5714,27.1429,39.2857
451.7900,0.0000,29.2857,27.1429,39.2857
453.0600,0.0000,29.2857,27.1429,40.0000
456.5200,0.0000,29.2857,27.8571,40.0000
463.5800,0.0000,29.2857,27.8571,40.0000
466.1600,0.0000,30.0000,27.8571,40.0000
468.2900,0.0000,30.0000,27.8571,40.7143
476.2200,0.0000,30.0000,27.8571,40.7143
501.9600,0.0000,30.0000,27.8571,40.7143
504.2000,0.0000,30.0000,28.5714,40.7143
506.2600,0.0000,30.0000,28.5714,41.4286
520.7300,0.0000,30.0000,29.2857,41.4286
523.5600,0.0000,30.0000,30.0000,41.4286
530.1000,0.0000,30.7143,30.0000,41.4286
534.8700,0.0000,31.4286,30.0000,41.4286
536.7000,0.0000,32.1429,30.0000,41.4286
542.9500,0.0000,32.1429,30.0000,42.1429
544.8800,0.0000,32.1429,30.7143,42.1429
548.1900,0.0000,32.1429,31.4286,42.1429
553.5900,0.0000,32.8571,31.4286,42.1429
563.9700,0.0000,32.8571,31.4286,42.8571
570.0800,0.0000,32.8571,31.4286,42.8571
573.7000,0.0000,32.8571,31.4286,43.5714
574.1800,0.0000,33.5714,31.4286,43.5714
576.1800,0.0000,33.5714,32.1429,43.5714
584.7000,0.0000,34.2857,32.1429,43.5714
585.9000,0.0000,34.2857,32.1429,44.2857
587.8800,0.0000,34.2857,32.1429,45.0000
587.9600,0.0000,34.2857,32.8571,45.0000
613.3900,0.0000,34.2857,32.8571,45.0000
613.7900,0.0000,34.2857,32.8571,45.7143
625.8100,0.0000,34.2857,32.8571,45.7143
638.9000,0.0000,34.2857,32.8571,46.4286
642.2400,0.0000,34.2857,32.8571,47.1429
653.9900,0.0000,34.2857,32.8571,47.1429
660.4600,0.0000,34.2857,32.8571,47.8571
673.2400,0.0000,34.2857,32.8571,48.5714
676.9300,0.0000,34.2857,33.5714,48.5714
682.5900,0.0000,34.2857,33.5714,49.2857
692.1100,0.0000,34.2857,33.5714,49.2857
697.6600,0.0000,34.2857,33.5714,49.2857
709.8800,0.0000,34.2857,34.2857,49.2857
761.2700,0.0000,34.2857,34.2857,49.2857
790.1400,0.0000,34.2857,34.2857,50.0000
799.1600,0.0000,34.2857,34.2857,50.7143
803.7500,0.0000,34.2857,34.2857,50.7143
806.9900,0.0000,35.0000,34.2857,50.7143
816.0600,0.0000,35.0000,34.2857,50.7143
821.8100,0.0000,35.0000,35.0000,50.7143
828.8600,0.0000,35.0000,35.0000,51.4286
830.2500,0.0000,35.0000,35.7143,51.4286
832.2800,0.0000,35.7143,35.7143,51.4286
834.6300,0.0000,35.7143,35.7143,51.4286
836.5400,0.0000,35.7143,35.7143,52.1429
852.9200,0.0000,35.7143,35.7143,52.1429
857.0900,0.0000,36.4286,35.7143,52.1429
864.2200,0.0000,36.4286,35.7143,52.1429
872.1400,0.0000,37.1429,35.7143,52.1429
875.6900,0.0000,37.1429,35.7143,52.8571
883.0700,0.0000,37.1429,35.7143,52.8571
884.4600,0.0000,37.1429,35.7143,52.8571
887.9700,0.0000,37.1429,36.4286,52.8571
894.1700,0.0000,37.8571,36.4286,52.8571
899.4300,0.0000,37.8571,36.4286,52.8571
915.5800,0.0000,37.8571,36.4286,52.8571
924.1000,0.0000,37.8571,36.4286,53.5714
946.9100,0.0000,37.8571,36.4286,53.5714
960.1200,0.0000,38.5714,36.4286,53.5714
962.7600,0.0000,38.5714,37.1429,53.5714
971.0900,0.0000,39.2857,37.1429,53.5714
980.5600,0.0000,39.2857,37.1429,54.2857
986.4300,0.0000,40.0000,37.1429,54.2857
1009.3400,0.0000,40.7143,37.1429,54.2857
1046.4500,0.0000,40.7143,37.1429,55.0000
1051.8200,0.0000,40.7143,37.8571,55.0000
1059.7600,0.0000,41.4286,37.8571,55.0000
1085.1100,0.0000,41.4286,37.8571,55.7143
1095.5000,0.0000,41.4286,37.8571,56.4286
1105.9800,0.0000,41.4286,38.5714,56.4286
1118.7700,0.0000,41.4286,38.5714,56.4286
1122.4800,0.0000,41.4286,39.2857,56.4286
1136.2400,0.0000,41.4286,39.2857,56.4286
1138.1200,0.0000,41.4286,39.2857,56.4286
1142.7600,0.0000,41.4286,39.2857,57.1429
1155.8000,0.0000,42.1429,39.2857,57.1429
1172.2600,0.0000,42.1429,39.2857,57.1429
1177.9600,0.0000,42.1429,39.2857,57.8571
1198.5900,0.0000,42.1429,39.2857,57.8571
1334.9100,0.0000,42.1429,40.0000,57.8571
1335.7500,0.0000,42.1429,40.0000,57.8571
1351.6800,0.0000,42.8571,40.0000,57.8571
1363.9800,0.0000,42.8571,40.0000,57.8571
1399.4800,0.0000,42.8571,40.0000,58.5714
1405.0400,0.0000,42.8571,40.0000,59.2857
1418.8600,0.0000,42.8571,40.0000,59.2857
1481.8900,0.0000,42.8571,40.0000,60.0000
1494.4800,0.0000,42.8571,40.0000,60.0000
1501.5500,0.0000,42.8571,40.0000,60.7143
1509.3100,0.0000,42.8571,40.7143,60.7143
1510.7300,0.0000,42.8571,40.7143,61.4286
1520.4100,0.0000,42.8571,40.7143,62.1429
1522.0700,0.0000,43.5714,40.7143,62.1429
1540.6500,0.0000,44.2857,40.7143,62.1429
1570.3200,0.0000,44.2857,40.7143,62.1429
1602.4400,0.0000,45.0000,40.7143,62.1429
1615.7700,0.0000,45.0000,40.7143,62.8571
1638.3700,0.0000,45.7143,40.7143,62.8571
1658.2400,0.0000,45.7143,40.7143,62.8571
1736.5600,0.0000,45.7143,41.4286,62.8571
1788.2100,0.0000,45.7143,41.4286,62.8571
1800.0000,0.0000,45.7143,41.4286,62.8571


==> fig/tikz_data/cactus_dense_alpha25.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
1.4800,0.0000,0.0000,0.0000,0.0000
1.7900,0.0000,0.0000,0.0000,0.0000
2.4100,0.0000,0.0000,0.0000,0.0000
2.9200,0.0000,0.0000,0.7143,0.0000
2.9500,0.0000,0.0000,0.7143,0.0000
3.0900,0.0000,0.0000,0.7143,0.0000
3.1000,0.0000,0.0000,0.7143,0.0000
3.5800,0.0000,0.0000,0.7143,0.0000
4.0800,0.0000,0.0000,0.7143,0.0000
4.0900,0.0000,0.0000,1.4286,0.0000
4.4200,0.0000,0.0000,2.1429,0.0000
4.4300,0.0000,0.0000,2.1429,0.0000
4.6000,0.0000,0.0000,2.8571,0.0000
4.6700,0.0000,0.0000,2.8571,0.0000
4.7200,0.0000,0.0000,2.8571,0.0000
4.9600,0.0000,0.0000,3.5714,0.0000
5.4600,0.0000,0.0000,3.5714,0.0000
5.5300,0.0000,0.0000,4.2857,0.0000
5.5700,0.0000,0.0000,4.2857,0.0000
6.4200,0.0000,0.0000,5.0000,0.0000
6.4400,0.0000,0.0000,5.0000,0.0000
8.1200,0.0000,0.0000,5.7143,0.0000
8.7900,0.0000,0.0000,5.7143,0.0000
9.1700,0.0000,0.0000,6.4286,0.0000
9.2400,0.0000,0.0000,6.4286,0.0000
10.5600,0.0000,0.0000,7.1429,0.0000
10.7100,0.0000,0.0000,7.1429,0.0000
10.9100,0.0000,0.0000,7.8571,0.0000
13.2700,0.0000,0.0000,8.5714,0.0000
14.0400,0.0000,0.0000,9.2857,0.0000
14.3600,0.7143,0.0000,9.2857,0.0000
16.4600,0.7143,0.0000,9.2857,0.7143
16.6400,0.7143,0.0000,10.0000,0.7143
16.6600,0.7143,0.0000,10.7143,0.7143
17.2200,0.7143,0.0000,11.4286,0.7143
17.5900,0.7143,0.0000,12.1429,0.7143
18.2000,0.7143,0.7143,12.1429,0.7143
18.2500,1.4286,0.7143,12.1429,0.7143
18.5300,1.4286,0.7143,12.1429,0.7143
18.6700,1.4286,0.7143,12.8571,0.7143
19.3100,1.4286,0.7143,12.8571,1.4286
19.6400,1.4286,1.4286,12.8571,1.4286
22.4100,1.4286,1.4286,13.5714,1.4286
25.3400,1.4286,1.4286,13.5714,1.4286
25.7000,1.4286,1.4286,14.2857,1.4286
26.9600,1.4286,1.4286,14.2857,1.4286
33.3100,1.4286,1.4286,14.2857,1.4286
36.2300,1.4286,1.4286,15.0000,1.4286
38.4600,1.4286,1.4286,15.0000,1.4286
40.1300,1.4286,1.4286,15.0000,1.4286
42.6700,1.4286,1.4286,15.0000,1.4286
44.6300,1.4286,1.4286,15.0000,2.1429
44.7100,2.1429,1.4286,15.0000,2.1429
45.1900,2.1429,2.1429,15.0000,2.1429
45.6800,2.1429,2.1429,15.0000,2.1429
46.8900,2.1429,2.1429,15.0000,2.1429
48.1200,2.1429,2.1429,15.7143,2.1429
48.3400,2.1429,2.1429,15.7143,2.1429
49.7300,2.1429,2.1429,15.7143,2.1429
56.9300,2.1429,2.1429,15.7143,2.1429
60.8800,2.1429,2.1429,15.7143,2.1429
61.5400,2.1429,2.1429,15.7143,2.8571
61.7900,2.1429,2.1429,15.7143,3.5714
61.8000,2.1429,2.1429,15.7143,4.2857
61.9600,2.1429,2.1429,15.7143,5.0000
62.5200,2.1429,2.8571,15.7143,5.0000
62.7500,2.1429,2.8571,15.7143,5.7143
62.7800,2.1429,2.8571,15.7143,6.4286
62.8400,2.1429,2.8571,15.7143,7.1429
62.9500,2.1429,3.5714,15.7143,7.1429
62.9700,2.1429,4.2857,15.7143,7.1429
62.9800,2.1429,4.2857,15.7143,7.8571
63.1300,2.1429,4.2857,15.7143,8.5714
63.2700,2.1429,4.2857,15.7143,9.2857
63.3500,2.1429,4.2857,15.7143,10.0000
63.4500,2.1429,5.0000,15.7143,10.0000
63.7700,2.1429,5.7143,15.7143,10.0000
63.8500,2.1429,5.7143,15.7143,10.7143
64.0700,2.1429,6.4286,15.7143,10.7143
64.1400,2.1429,6.4286,15.7143,11.4286
64.2200,2.1429,6.4286,15.7143,12.1429
64.5100,2.1429,7.1429,15.7143,12.1429
64.7900,2.1429,7.8571,15.7143,12.1429
65.0000,2.1429,7.8571,15.7143,12.8571
65.4600,2.1429,7.8571,15.7143,13.5714
65.5400,2.1429,8.5714,15.7143,13.5714
65.9400,2.1429,9.2857,15.7143,13.5714
67.0700,2.1429,9.2857,15.7143,13.5714
67.3000,2.1429,10.0000,15.7143,13.5714
67.3200,2.1429,10.7143,15.7143,13.5714
68.2800,2.1429,11.4286,15.7143,13.5714
68.5800,2.1429,12.1429,15.7143,13.5714
70.7500,2.1429,12.8571,15.7143,13.5714
70.7700,2.1429,12.8571,15.7143,14.2857
71.3600,2.1429,12.8571,15.7143,15.0000
72.2400,2.1429,13.5714,15.7143,15.0000
72.7800,2.1429,13.5714,16.4286,15.0000
73.7000,2.1429,14.2857,16.4286,15.0000
77.2200,2.1429,14.2857,16.4286,15.7143
77.3300,2.1429,14.2857,16.4286,16.4286
77.6300,2.1429,14.2857,16.4286,17.1429
81.0800,2.1429,14.2857,17.1429,17.1429
81.8700,2.1429,14.2857,17.1429,17.1429
82.3300,2.1429,14.2857,17.8571,17.1429
82.8100,2.1429,14.2857,17.8571,17.1429
82.9200,2.1429,15.0000,17.8571,17.1429
83.0900,2.1429,15.0000,17.8571,17.1429
83.2400,2.1429,15.0000,17.8571,17.8571
83.2900,2.1429,15.7143,17.8571,17.8571
84.5900,2.1429,15.7143,17.8571,18.5714
84.7000,2.1429,16.4286,17.8571,18.5714
85.3700,2.1429,17.1429,17.8571,18.5714
86.6400,2.1429,17.1429,17.8571,18.5714
86.8000,2.1429,17.1429,18.5714,18.5714
87.3100,2.1429,17.1429,19.2857,18.5714
88.1000,2.1429,17.1429,19.2857,19.2857
88.7200,2.1429,17.1429,19.2857,20.0000
89.5700,2.1429,17.1429,19.2857,20.7143
90.5200,2.1429,17.1429,19.2857,21.4286
91.9800,2.1429,17.1429,19.2857,22.1429
92.4200,2.1429,17.8571,19.2857,22.1429
93.3000,2.1429,18.5714,19.2857,22.1429
93.8600,2.1429,18.5714,19.2857,22.8571
94.2800,2.1429,18.5714,19.2857,23.5714
95.7700,2.1429,18.5714,19.2857,23.5714
96.7000,2.1429,18.5714,20.0000,23.5714
97.7800,2.1429,19.2857,20.0000,23.5714
97.8600,2.1429,19.2857,20.0000,24.2857
98.8000,2.1429,19.2857,20.0000,24.2857
99.2200,2.1429,19.2857,20.0000,25.0000
99.5300,2.1429,19.2857,20.0000,25.7143
99.8700,2.1429,20.0000,20.0000,25.7143
101.4800,2.1429,20.7143,20.0000,25.7143
101.7200,2.1429,20.7143,20.0000,25.7143
109.3300,2.1429,21.4286,20.0000,25.7143
110.2600,2.1429,21.4286,20.0000,26.4286
111.4700,2.1429,21.4286,20.0000,27.1429
111.5700,2.1429,21.4286,20.0000,27.1429
112.1400,2.1429,21.4286,20.0000,27.8571
112.1900,2.1429,21.4286,20.0000,28.5714
113.6500,2.1429,21.4286,20.0000,29.2857
114.9100,2.1429,22.1429,20.0000,29.2857
116.2400,2.1429,22.1429,20.7143,29.2857
116.6200,2.1429,22.1429,20.7143,29.2857
118.0600,2.1429,22.8571,20.7143,29.2857
120.4600,2.1429,23.5714,20.7143,29.2857
121.4200,2.1429,23.5714,21.4286,29.2857
124.1400,2.1429,23.5714,22.1429,29.2857
125.2200,2.1429,23.5714,22.1429,30.0000
127.3800,2.1429,24.2857,22.1429,30.0000
127.8100,2.1429,24.2857,22.1429,30.7143
130.8000,2.1429,25.0000,22.1429,30.7143
132.3500,2.1429,25.0000,22.8571,30.7143
132.5300,2.1429,25.0000,22.8571,31.4286
133.7200,2.1429,25.0000,22.8571,32.1429
134.4300,2.1429,25.0000,22.8571,32.8571
134.8400,2.1429,25.0000,23.5714,32.8571
135.2800,2.1429,25.7143,23.5714,32.8571
137.6900,2.1429,25.7143,23.5714,32.8571
137.9200,2.1429,26.4286,23.5714,32.8571
138.0800,2.1429,27.1429,23.5714,32.8571
140.3500,2.1429,27.1429,24.2857,32.8571
143.3800,2.1429,27.1429,24.2857,32.8571
147.1700,2.1429,27.8571,24.2857,32.8571
147.2800,2.1429,28.5714,24.2857,32.8571
147.4100,2.1429,28.5714,25.0000,32.8571
151.0500,2.1429,28.5714,25.0000,33.5714
151.8100,2.1429,29.2857,25.0000,33.5714
151.9600,2.8571,29.2857,25.0000,33.5714
157.2400,2.8571,30.0000,25.0000,33.5714
158.0100,2.8571,30.7143,25.0000,33.5714
160.7200,2.8571,30.7143,25.0000,34.2857
168.6500,3.5714,30.7143,25.0000,34.2857
170.5200,3.5714,30.7143,25.0000,34.2857
172.1500,3.5714,30.7143,25.0000,34.2857
172.8700,3.5714,30.7143,25.7143,34.2857
175.4200,3.5714,31.4286,25.7143,34.2857
175.6200,3.5714,32.1429,25.7143,34.2857
179.6300,3.5714,32.1429,26.4286,34.2857
180.5100,3.5714,32.1429,26.4286,35.0000
200.7800,3.5714,32.1429,26.4286,35.7143
200.9000,3.5714,32.1429,26.4286,35.7143
201.2400,3.5714,32.8571,26.4286,35.7143
202.9300,3.5714,32.8571,27.1429,35.7143
204.2000,3.5714,32.8571,27.8571,35.7143
225.7100,3.5714,32.8571,27.8571,35.7143
228.5000,3.5714,32.8571,28.5714,35.7143
232.5000,3.5714,32.8571,29.2857,35.7143
233.8100,3.5714,32.8571,30.0000,35.7143
236.2200,3.5714,32.8571,30.7143,35.7143
240.6400,3.5714,32.8571,30.7143,36.4286
276.9000,3.5714,33.5714,30.7143,36.4286
277.5800,3.5714,33.5714,31.4286,36.4286
278.6900,3.5714,33.5714,31.4286,37.1429
279.6100,3.5714,33.5714,32.1429,37.1429
282.7300,3.5714,33.5714,32.8571,37.1429
288.4900,3.5714,33.5714,33.5714,37.1429
296.0700,3.5714,33.5714,33.5714,37.1429
297.6000,3.5714,33.5714,34.2857,37.1429
299.0200,3.5714,33.5714,34.2857,37.8571
313.9800,3.5714,34.2857,34.2857,37.8571
318.9700,3.5714,34.2857,34.2857,38.5714
320.6900,3.5714,35.0000,34.2857,38.5714
325.7300,3.5714,35.7143,34.2857,38.5714
327.4100,3.5714,35.7143,34.2857,39.2857
333.3000,3.5714,36.4286,34.2857,39.2857
339.8800,3.5714,37.1429,34.2857,39.2857
355.6500,3.5714,37.1429,34.2857,39.2857
359.6000,3.5714,37.1429,34.2857,39.2857
359.7700,3.5714,37.1429,34.2857,39.2857
362.4200,3.5714,37.1429,34.2857,40.0000
362.4900,3.5714,37.1429,34.2857,40.7143
375.6600,3.5714,37.1429,34.2857,40.7143
378.7600,3.5714,37.1429,34.2857,41.4286
382.3300,3.5714,37.1429,34.2857,41.4286
386.4800,3.5714,37.1429,35.0000,41.4286
393.2300,3.5714,37.1429,35.0000,42.1429
419.9400,3.5714,37.1429,35.0000,42.1429
440.0900,3.5714,37.1429,35.7143,42.1429
450.0300,3.5714,37.8571,35.7143,42.1429
468.5500,3.5714,37.8571,35.7143,42.1429
474.1400,3.5714,37.8571,36.4286,42.1429
477.5500,3.5714,37.8571,36.4286,42.8571
486.5700,3.5714,38.5714,36.4286,42.8571
492.4500,3.5714,38.5714,37.1429,42.8571
493.0100,3.5714,39.2857,37.1429,42.8571
507.5400,3.5714,40.0000,37.1429,42.8571
547.5700,3.5714,40.7143,37.1429,42.8571
610.6800,4.2857,40.7143,37.1429,42.8571
631.3700,4.2857,41.4286,37.1429,42.8571
635.5200,4.2857,42.1429,37.1429,42.8571
651.6100,4.2857,42.8571,37.1429,42.8571
690.0500,4.2857,42.8571,37.1429,43.5714
690.3300,4.2857,42.8571,37.1429,44.2857
690.5700,4.2857,42.8571,37.1429,44.2857
696.9500,4.2857,42.8571,37.8571,44.2857
703.7800,4.2857,42.8571,37.8571,44.2857
711.2900,4.2857,43.5714,37.8571,44.2857
772.0400,4.2857,44.2857,37.8571,44.2857
792.3200,4.2857,44.2857,38.5714,44.2857
812.6400,4.2857,44.2857,38.5714,44.2857
831.2500,4.2857,44.2857,39.2857,44.2857
849.2400,4.2857,44.2857,40.0000,44.2857
1041.9000,4.2857,44.2857,40.7143,44.2857
1058.1400,4.2857,44.2857,41.4286,44.2857
1074.5000,4.2857,45.0000,41.4286,44.2857
1123.7700,4.2857,45.0000,42.1429,44.2857
1125.0100,4.2857,45.0000,42.8571,44.2857
1137.8500,4.2857,45.7143,42.8571,44.2857
1145.3500,4.2857,45.7143,43.5714,44.2857
1178.5100,4.2857,45.7143,43.5714,44.2857
1307.0000,4.2857,45.7143,43.5714,44.2857
1351.5400,4.2857,45.7143,44.2857,44.2857
1395.0000,5.0000,45.7143,44.2857,44.2857
1517.4600,5.0000,45.7143,45.0000,44.2857
1552.7100,5.0000,45.7143,45.7143,44.2857
1565.9800,5.0000,46.4286,45.7143,44.2857
1571.7800,5.0000,46.4286,46.4286,44.2857
1731.9900,5.0000,46.4286,47.1429,44.2857
1745.4400,5.7143,46.4286,47.1429,44.2857
1800.0000,5.7143,46.4286,47.1429,44.2857


==> fig/tikz_data/cactus_dense_alpha50.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
2.1400,0.0000,0.0000,0.0000,0.0000
2.3100,0.0000,0.0000,0.0000,0.0000
3.3300,0.0000,0.0000,0.0000,0.0000
3.9400,0.0000,0.0000,0.7143,0.0000
4.1700,0.0000,0.0000,1.4286,0.0000
4.3500,0.0000,0.0000,1.4286,0.0000
4.3600,0.0000,0.0000,2.1429,0.0000
4.8500,0.0000,0.0000,2.1429,0.0000
5.2200,0.0000,0.0000,2.1429,0.0000
5.3800,0.0000,0.0000,2.8571,0.0000
5.3900,0.0000,0.0000,2.8571,0.0000
5.4600,0.0000,0.0000,2.8571,0.0000
7.9600,0.0000,0.0000,2.8571,0.0000
8.1100,0.0000,0.0000,2.8571,0.0000
8.3300,0.0000,0.0000,3.5714,0.0000
9.1000,0.0000,0.0000,4.2857,0.0000
9.2800,0.0000,0.0000,5.0000,0.0000
9.6800,0.0000,0.0000,5.0000,0.0000
10.2200,0.0000,0.0000,5.7143,0.0000
13.4200,0.0000,0.0000,6.4286,0.0000
14.9500,0.0000,0.0000,7.1429,0.0000
17.3000,0.0000,0.0000,7.1429,0.0000
18.1900,0.0000,0.0000,7.8571,0.0000
18.3100,0.0000,0.0000,7.8571,0.0000
18.7700,0.0000,0.0000,8.5714,0.0000
20.8400,0.0000,0.0000,8.5714,0.0000
21.6700,0.0000,0.0000,8.5714,0.0000
22.1200,0.0000,0.0000,9.2857,0.0000
26.6800,0.0000,0.0000,10.0000,0.0000
36.2800,0.0000,0.0000,10.0000,0.0000
38.3200,0.0000,0.0000,10.0000,0.0000
39.5000,0.0000,0.0000,10.7143,0.0000
41.1600,0.0000,0.0000,11.4286,0.0000
45.9200,0.0000,0.0000,11.4286,0.0000
47.4700,0.0000,0.0000,12.1429,0.0000
50.4000,0.0000,0.0000,12.1429,0.0000
52.8600,0.0000,0.0000,12.1429,0.0000
57.3000,0.0000,0.0000,12.1429,0.0000
60.5900,0.0000,0.0000,12.8571,0.0000
61.7900,0.0000,0.0000,12.8571,0.7143
62.0300,0.0000,0.0000,12.8571,2.1429
62.1700,0.0000,0.0000,12.8571,2.8571
62.2900,0.0000,0.0000,12.8571,3.5714
62.3200,0.0000,0.7143,12.8571,3.5714
62.3500,0.0000,0.7143,12.8571,4.2857
62.7200,0.0000,1.4286,12.8571,4.2857
63.0500,0.0000,2.1429,12.8571,4.2857
63.0700,0.0000,2.1429,12.8571,5.0000
63.2700,0.0000,2.1429,12.8571,5.7143
63.7900,0.0000,2.1429,12.8571,6.4286
63.8100,0.0000,2.1429,12.8571,7.1429
63.9900,0.0000,2.1429,12.8571,7.8571
64.3400,0.0000,2.8571,12.8571,7.8571
64.3700,0.0000,3.5714,12.8571,7.8571
64.4700,0.0000,3.5714,12.8571,8.5714
64.5000,0.0000,4.2857,12.8571,8.5714
64.8400,0.0000,5.0000,12.8571,8.5714
65.0400,0.0000,5.7143,12.8571,8.5714
65.5000,0.0000,5.7143,12.8571,9.2857
65.5500,0.0000,5.7143,12.8571,10.0000
65.7200,0.0000,6.4286,12.8571,10.0000
65.7300,0.0000,7.1429,12.8571,10.0000
65.7500,0.0000,7.1429,12.8571,10.0000
65.8600,0.0000,7.8571,12.8571,10.0000
67.0800,0.0000,7.8571,12.8571,10.7143
67.7500,0.0000,8.5714,12.8571,10.7143
68.0500,0.0000,8.5714,12.8571,11.4286
68.1700,0.0000,8.5714,12.8571,12.1429
69.0500,0.0000,9.2857,12.8571,12.1429
69.4800,0.0000,10.0000,12.8571,12.1429
74.1700,0.0000,10.7143,12.8571,12.1429
75.5400,0.0000,11.4286,12.8571,12.1429
79.0000,0.0000,11.4286,12.8571,12.8571
80.6400,0.0000,11.4286,12.8571,13.5714
85.1600,0.0000,11.4286,13.5714,13.5714
86.9000,0.0000,11.4286,13.5714,14.2857
87.4600,0.0000,11.4286,13.5714,14.2857
89.4400,0.0000,11.4286,13.5714,15.0000
89.9400,0.0000,11.4286,13.5714,15.7143
90.0700,0.0000,12.1429,13.5714,15.7143
90.7700,0.0000,12.1429,13.5714,16.4286
94.4500,0.0000,12.1429,14.2857,16.4286
96.3000,0.0000,12.1429,14.2857,17.1429
97.0100,0.0000,12.8571,14.2857,17.1429
97.7100,0.0000,12.8571,15.0000,17.1429
99.8500,0.0000,12.8571,15.0000,17.8571
101.3400,0.0000,12.8571,15.0000,17.8571
103.0400,0.0000,12.8571,15.0000,18.5714
108.0500,0.0000,13.5714,15.0000,18.5714
109.0500,0.7143,13.5714,15.0000,18.5714
114.7200,0.7143,14.2857,15.0000,18.5714
114.7700,0.7143,15.0000,15.0000,18.5714
117.5300,0.7143,15.7143,15.0000,18.5714
117.6100,0.7143,15.7143,15.0000,19.2857
121.0200,0.7143,15.7143,15.7143,19.2857
122.6200,0.7143,15.7143,15.7143,20.0000
133.9000,0.7143,15.7143,15.7143,20.0000
134.1300,0.7143,15.7143,15.7143,20.0000
134.5600,0.7143,15.7143,15.7143,20.7143
135.0900,0.7143,15.7143,15.7143,20.7143
144.7400,0.7143,15.7143,15.7143,20.7143
149.4300,0.7143,15.7143,15.7143,21.4286
153.1500,0.7143,15.7143,16.4286,21.4286
153.9000,0.7143,15.7143,16.4286,22.1429
154.9500,1.4286,15.7143,16.4286,22.1429
157.8500,1.4286,15.7143,17.1429,22.1429
177.8000,1.4286,16.4286,17.1429,22.1429
188.5800,1.4286,17.1429,17.1429,22.1429
190.9500,1.4286,17.1429,17.8571,22.1429
191.2300,1.4286,17.1429,17.8571,22.8571
197.0400,1.4286,17.8571,17.8571,22.8571
197.3700,1.4286,18.5714,17.8571,22.8571
198.7200,1.4286,19.2857,17.8571,22.8571
199.7400,1.4286,19.2857,17.8571,23.5714
218.5300,1.4286,20.0000,17.8571,23.5714
223.7400,1.4286,20.0000,17.8571,24.2857
254.1600,1.4286,20.0000,18.5714,24.2857
264.2500,1.4286,20.7143,18.5714,24.2857
273.6900,1.4286,20.7143,19.2857,24.2857
281.6200,1.4286,20.7143,20.0000,24.2857
292.0300,1.4286,20.7143,20.0000,25.0000
301.7000,1.4286,20.7143,20.0000,25.7143
322.0300,1.4286,20.7143,20.0000,25.7143
323.3600,1.4286,20.7143,20.0000,25.7143
328.2200,1.4286,21.4286,20.0000,25.7143
336.7200,1.4286,22.1429,20.0000,25.7143
338.5100,1.4286,22.1429,20.7143,25.7143
367.8300,1.4286,22.1429,21.4286,25.7143
373.9000,1.4286,22.1429,21.4286,25.7143
406.3200,1.4286,22.8571,21.4286,25.7143
413.0400,1.4286,22.8571,22.1429,25.7143
415.2100,1.4286,23.5714,22.1429,25.7143
415.8900,1.4286,24.2857,22.1429,25.7143
422.9000,1.4286,25.0000,22.1429,25.7143
432.0300,2.1429,25.0000,22.1429,25.7143
440.1300,2.1429,25.7143,22.1429,25.7143
441.6100,2.1429,25.7143,22.1429,26.4286
455.9300,2.1429,25.7143,22.8571,26.4286
480.0800,2.1429,25.7143,22.8571,27.1429
504.1000,2.1429,25.7143,23.5714,27.1429
516.9300,2.1429,26.4286,23.5714,27.1429
553.0800,2.1429,26.4286,24.2857,27.1429
562.4000,2.1429,27.1429,24.2857,27.1429
577.3200,2.1429,27.1429,25.0000,27.1429
591.4500,2.1429,27.8571,25.0000,27.1429
613.2900,2.1429,27.8571,25.7143,27.1429
628.2700,2.1429,28.5714,25.7143,27.1429
638.9400,2.1429,28.5714,26.4286,27.1429
711.7700,2.1429,29.2857,26.4286,27.1429
724.4700,2.1429,30.0000,26.4286,27.1429
732.1600,2.1429,30.0000,26.4286,27.8571
794.5000,2.1429,30.0000,27.1429,27.8571
794.9400,2.1429,30.0000,27.8571,27.8571
816.2700,2.1429,30.0000,28.5714,27.8571
842.1300,2.1429,30.7143,28.5714,27.8571
856.7100,2.1429,30.7143,29.2857,27.8571
862.6500,2.1429,30.7143,29.2857,27.8571
864.0600,2.1429,30.7143,29.2857,28.5714
883.7800,2.1429,31.4286,29.2857,28.5714
886.7800,2.1429,31.4286,30.0000,28.5714
934.5500,2.1429,31.4286,30.0000,28.5714
1001.6200,2.1429,32.1429,30.0000,28.5714
1013.6000,2.8571,32.1429,30.0000,28.5714
1031.7700,2.8571,32.1429,30.0000,29.2857
1078.3200,2.8571,32.1429,30.0000,30.0000
1102.6800,2.8571,32.8571,30.0000,30.0000
1155.7400,2.8571,32.8571,30.0000,30.0000
1198.2500,2.8571,33.5714,30.0000,30.0000
1210.9900,2.8571,33.5714,30.7143,30.0000
1460.1000,2.8571,33.5714,31.4286,30.0000
1471.9900,2.8571,33.5714,31.4286,30.0000
1584.8300,2.8571,33.5714,31.4286,30.0000
1800.0000,2.8571,33.5714,31.4286,30.0000


==> fig/tikz_data/cactus_dense_alpha75.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
5.4000,0.0000,0.0000,0.0000,0.0000
7.1700,0.0000,0.0000,0.7143,0.0000
7.3200,0.0000,0.0000,0.7143,0.0000
8.8700,0.0000,0.0000,1.4286,0.0000
9.0300,0.0000,0.0000,1.4286,0.0000
9.2900,0.0000,0.0000,1.4286,0.0000
11.7900,0.0000,0.0000,2.1429,0.0000
12.6700,0.0000,0.0000,2.1429,0.0000
12.7400,0.0000,0.0000,2.1429,0.0000
13.9000,0.0000,0.0000,2.1429,0.0000
16.1800,0.0000,0.0000,2.8571,0.0000
17.9400,0.0000,0.0000,3.5714,0.0000
19.6200,0.0000,0.0000,4.2857,0.0000
24.2100,0.0000,0.0000,4.2857,0.0000
27.3600,0.0000,0.0000,5.0000,0.0000
29.0300,0.0000,0.0000,5.7143,0.0000
31.1500,0.0000,0.0000,5.7143,0.0000
45.6800,0.0000,0.0000,5.7143,0.0000
56.8000,0.0000,0.0000,6.4286,0.0000
61.9200,0.0000,0.0000,6.4286,0.7143
62.4400,0.0000,0.0000,6.4286,1.4286
62.4800,0.0000,0.7143,6.4286,1.4286
62.9200,0.0000,1.4286,6.4286,1.4286
64.6500,0.0000,1.4286,6.4286,2.1429
66.6900,0.0000,1.4286,6.4286,2.8571
70.6000,0.0000,2.1429,6.4286,2.8571
70.9100,0.0000,2.1429,6.4286,3.5714
74.0500,0.0000,2.8571,6.4286,3.5714
75.3400,0.0000,3.5714,6.4286,3.5714
77.0100,0.0000,4.2857,6.4286,3.5714
77.8100,0.0000,4.2857,6.4286,4.2857
77.8200,0.0000,4.2857,6.4286,5.0000
78.8600,0.0000,5.0000,6.4286,5.0000
83.2400,0.0000,5.0000,6.4286,5.7143
84.7100,0.0000,5.0000,6.4286,5.7143
89.2500,0.0000,5.0000,6.4286,6.4286
92.1300,0.0000,5.0000,6.4286,7.1429
98.0600,0.0000,5.7143,6.4286,7.1429
100.6800,0.0000,6.4286,6.4286,7.1429
100.7800,0.0000,7.1429,6.4286,7.1429
104.2400,0.0000,7.1429,6.4286,7.8571
116.4800,0.0000,7.1429,6.4286,8.5714
120.5200,0.0000,7.1429,6.4286,8.5714
125.8300,0.0000,7.1429,6.4286,9.2857
140.9700,0.0000,7.1429,6.4286,10.0000
153.7400,0.0000,7.8571,6.4286,10.0000
155.5800,0.0000,7.8571,6.4286,10.0000
171.5600,0.0000,7.8571,7.1429,10.0000
222.1000,0.0000,7.8571,7.1429,10.0000
224.0700,0.0000,8.5714,7.1429,10.0000
235.2500,0.0000,8.5714,7.8571,10.0000
262.6400,0.0000,9.2857,7.8571,10.0000
269.9300,0.0000,10.0000,7.8571,10.0000
284.0400,0.0000,10.0000,8.5714,10.0000
290.3100,0.0000,10.0000,8.5714,10.0000
294.1800,0.0000,10.0000,8.5714,10.0000
296.2800,0.0000,10.0000,9.2857,10.0000
306.8600,0.0000,10.7143,9.2857,10.0000
312.0800,0.0000,10.7143,10.0000,10.0000
402.9400,0.0000,10.7143,10.0000,10.7143
408.1000,0.0000,10.7143,10.0000,11.4286
414.3100,0.0000,10.7143,10.0000,12.1429
417.2500,0.0000,10.7143,10.7143,12.1429
426.4000,0.0000,10.7143,11.4286,12.1429
448.2500,0.0000,10.7143,11.4286,12.8571
459.8200,0.0000,10.7143,11.4286,12.8571
495.0700,0.0000,10.7143,11.4286,13.5714
569.9400,0.0000,11.4286,11.4286,13.5714
608.1600,0.0000,11.4286,12.1429,13.5714
611.1300,0.0000,12.1429,12.1429,13.5714
612.4000,0.0000,12.1429,12.1429,13.5714
615.8400,0.0000,12.1429,12.1429,13.5714
634.4200,0.0000,12.1429,12.1429,14.2857
649.3800,0.0000,12.1429,12.1429,15.0000
654.0900,0.0000,12.8571,12.1429,15.0000
661.4500,0.0000,12.8571,12.8571,15.0000
673.8800,0.0000,12.8571,13.5714,15.0000
676.1000,0.0000,12.8571,14.2857,15.0000
701.6800,0.0000,12.8571,14.2857,15.7143
713.8000,0.0000,13.5714,14.2857,15.7143
774.0200,0.0000,13.5714,14.2857,15.7143
823.7900,0.0000,13.5714,14.2857,16.4286
862.3500,0.0000,13.5714,14.2857,16.4286
944.6700,0.0000,14.2857,14.2857,16.4286
956.7300,0.0000,14.2857,14.2857,17.1429
968.7800,0.0000,14.2857,14.2857,17.8571
972.9700,0.0000,14.2857,14.2857,18.5714
1110.3600,0.0000,15.0000,14.2857,18.5714
1230.3400,0.0000,15.7143,14.2857,18.5714
1231.2400,0.0000,15.7143,14.2857,18.5714
1509.1100,0.0000,15.7143,14.2857,19.2857
1579.0200,0.0000,15.7143,14.2857,19.2857
1594.4400,0.0000,16.4286,14.2857,19.2857
1743.5600,0.0000,16.4286,15.0000,19.2857
1791.6500,0.0000,17.1429,15.0000,19.2857
1800.0000,0.0000,17.1429,15.0000,19.2857


==> fig/tikz_data/cactus_lbqEffect_alpha100.csv <==
t,lbbd-wcp-wnouc,lbbd-wcp-wuc-cpws,lbbd-wcp-wnouc-nolbq,lbbd-wcp-nolbq-cpws
0.4200,0,0,0,0
0.4400,0,0,1,0
0.4500,1,0,1,0
0.4900,2,0,1,0
0.5000,2,0,2,0
0.5200,2,0,3,0
0.5300,3,0,3,0
0.5500,3,0,3,0
0.6900,3,0,4,0
0.7200,3,0,4,0
0.7300,3,0,5,0
0.7400,4,0,5,0
0.7700,5,0,5,0
0.8100,5,0,6,0
0.8500,6,0,6,0
0.8800,6,0,6,0
0.8900,6,0,7,0
0.9300,7,0,7,0
0.9500,7,0,7,0
0.9600,7,0,8,0
0.9900,7,0,9,0
1.0000,8,0,9,0
1.0300,9,0,9,0
1.0400,9,0,9,0
1.0500,9,0,9,0
1.0600,10,0,9,0
1.1100,10,0,10,0
1.1200,10,0,11,0
1.1500,11,0,11,0
1.1600,11,0,12,0
1.2000,11,0,12,0
1.2400,12,0,12,0
1.2600,12,0,13,0
1.4100,13,0,13,0
1.4200,13,0,14,0
1.4400,13,0,14,0
1.4600,13,0,14,0
1.4700,14,0,14,0
1.5100,15,0,14,0
1.5200,15,0,15,0
1.7700,15,0,16,0
1.9300,15,0,16,0
1.9500,16,0,16,0
2.0800,16,0,17,0
2.2300,16,0,17,0
2.2500,17,0,17,0
2.9600,17,0,18,0
2.9700,17,0,18,0
2.9800,19,0,19,0
3.0000,19,0,19,0
3.0200,19,0,20,0
3.1700,19,0,20,0
3.2300,20,0,20,0
3.5300,20,0,21,0
3.6300,21,0,21,0
3.6500,21,0,21,0
3.7500,21,0,22,0
3.7800,22,0,22,0
3.9500,22,0,23,0
4.1300,23,0,23,0
4.2100,23,0,23,0
4.4100,23,0,24,0
4.4300,24,0,24,0
5.1800,24,0,25,0
5.4500,25,0,25,0
5.4700,25,0,26,0
5.5100,25,0,26,0
5.5400,26,0,26,0
5.5500,26,0,26,0
5.6600,26,0,26,0
5.6800,26,0,27,0
5.7000,27,0,27,0
5.7600,27,0,28,0
5.8500,28,0,29,0
5.8900,28,0,29,0
5.9800,29,0,30,0
6.0400,29,0,30,0
6.0600,29,0,31,0
6.2400,29,0,31,0
6.3400,30,0,31,0
6.3600,31,0,31,0
6.7600,31,0,32,0
7.1900,31,0,33,0
7.2000,31,0,33,0
7.2800,32,0,33,0
7.5300,32,0,34,0
7.6500,32,0,34,0
7.7500,33,0,34,0
7.8500,34,0,34,0
7.9500,34,0,34,0
8.7900,34,0,35,0
8.8600,34,0,36,0
9.0700,34,0,37,0
9.3300,35,0,37,0
9.4000,35,0,37,0
9.4300,36,0,37,0
9.5200,37,0,37,0
9.5900,37,0,37,0
9.9400,37,0,38,0
10.0800,38,0,38,0
10.1000,38,0,38,0
10.2300,38,0,39,0
10.7700,39,0,39,0
10.8700,39,0,39,0
11.7900,39,0,40,0
11.8700,39,0,40,1
11.8800,39,0,41,1
12.0200,39,0,42,1
12.2800,39,1,42,1
12.3100,40,1,42,1
12.3900,41,1,42,1
12.4300,41,1,42,1
12.5300,41,1,42,1
12.6900,42,1,42,1
12.8500,42,1,42,1
13.4500,42,1,43,1
13.6100,42,1,44,1
14.1300,42,1,45,1
14.2500,42,1,45,1
14.2600,43,1,45,1
14.3100,43,1,46,1
14.3300,43,1,46,1
14.3700,44,1,46,1
14.5700,44,1,47,1
14.6400,45,1,47,1
14.6900,46,1,47,1
14.7700,46,1,47,1
15.5100,47,1,47,1
15.5300,47,1,48,1
15.5800,47,1,48,1
15.9700,48,1,48,1
16.1400,48,1,48,1
16.6100,48,1,49,1
16.9700,48,1,50,1
17.3400,48,1,50,2
17.4000,48,1,50,2
17.4800,49,1,50,2
17.5700,49,2,50,2
17.9600,49,2,50,2
18.0800,50,2,50,2
21.8100,50,2,51,2
22.7800,50,2,51,2
22.8100,51,2,51,2
27.5700,51,2,52,2
28.7100,51,2,52,2
28.7500,52,2,52,2
30.3900,52,2,53,2
31.5800,52,2,54,2
31.8100,53,2,54,2
31.9300,53,2,54,2
32.8000,54,2,54,2
32.9700,54,2,54,2
33.0000,54,2,55,2
34.4500,55,2,55,2
34.6800,55,2,55,2
35.1400,55,2,56,2
36.3900,56,2,56,2
36.4600,56,2,56,2
40.2000,56,2,57,2
41.2600,56,2,57,2
41.3700,57,2,57,2
44.9100,57,2,58,2
46.8100,57,2,58,2
46.9100,58,2,58,2
60.3700,58,4,58,2
60.4200,58,5,58,2
60.4300,58,6,58,2
60.4500,58,6,58,3
60.4600,58,7,58,5
60.4700,58,7,58,6
60.5000,58,8,58,6
60.5100,58,8,58,7
60.5600,58,9,58,7
60.5800,58,10,58,8
60.6300,58,10,58,10
60.6500,58,10,58,11
60.6600,58,11,58,11
60.7300,58,11,58,12
60.7900,58,12,58,12
60.8000,58,13,58,12
60.8100,58,13,58,13
60.8300,58,14,58,13
60.9200,58,15,58,13
61.0500,58,15,58,14
61.1800,58,15,58,15
61.2100,58,17,58,15
61.3500,58,18,58,15
61.3600,58,19,58,15
61.3900,58,19,58,16
61.5100,58,20,58,16
61.5800,58,20,58,17
61.6600,58,20,58,18
61.7000,58,21,58,18
61.7200,58,22,58,18
61.7600,58,22,58,19
61.9300,58,22,58,20
61.9500,58,23,58,20
62.0500,58,23,58,21
62.1900,58,23,58,22
62.6600,58,23,58,23
62.8300,58,24,58,23
63.0300,58,24,58,24
63.0700,58,25,58,24
63.2400,58,26,58,24
63.4400,58,26,58,25
63.5600,58,26,58,26
63.7800,58,26,58,27
63.8300,58,26,58,28
63.9700,58,27,58,28
64.0200,58,28,58,28
64.2600,58,28,58,29
64.2900,58,28,58,30
64.4900,58,29,58,30
64.6300,58,30,58,30
65.0800,58,30,58,31
65.1300,58,31,58,31
65.7800,58,32,58,31
66.0300,58,33,58,31
66.0600,58,34,58,31
66.3200,58,35,58,31
66.3400,58,36,58,31
67.1800,58,36,58,32
67.5300,58,36,58,33
67.7100,58,36,58,34
67.7700,58,36,58,35
67.8800,58,37,58,35
68.1200,58,37,58,36
68.1300,58,37,58,37
68.1700,58,38,58,37
68.6700,58,39,58,37
68.7900,58,40,58,37
69.2500,58,40,58,38
69.5900,58,40,58,39
70.0000,58,40,58,40
70.5000,58,41,58,40
71.4500,58,41,58,41
71.8400,58,41,58,42
71.9700,58,41,58,43
72.5200,58,41,58,44
72.8600,58,42,58,44
73.2300,58,43,58,44
73.8600,58,44,58,44
74.3200,58,45,58,44
75.3300,58,46,58,44
75.6400,58,46,59,44
75.6600,58,47,59,44
75.7800,58,47,59,45
76.5500,58,47,59,46
76.9500,58,47,59,47
77.7500,58,47,59,47
78.0300,59,47,59,47
78.1700,59,48,59,47
78.6100,59,49,59,47
78.6400,59,49,59,48
79.2900,59,50,59,48
80.9600,59,50,59,49
81.1400,59,50,59,50
81.5800,59,50,60,50
83.2700,60,50,60,50
83.5000,60,50,60,50
85.1500,60,51,60,50
85.3600,60,51,60,51
90.5300,60,52,60,51
91.5200,60,52,60,52
95.2400,60,53,60,52
101.7000,60,53,60,53
106.0900,60,54,60,53
109.0100,60,55,60,53
110.6900,60,55,60,54
118.0900,60,56,60,54
119.5800,60,57,60,54
125.8400,60,58,60,54
129.9800,60,59,60,54
159.5300,60,60,60,54
162.6600,60,60,60,55
189.4100,60,60,60,56
201.3200,60,60,60,57
216.8600,60,60,60,58
342.3500,60,60,60,59
723.2500,60,60,60,60
1800.0000,60,60,60,60


==> fig/tikz_data/cactus_lbqEffect_alpha25.csv <==
t,lbbd-wcp-wnouc,lbbd-wcp-wuc-cpws,lbbd-wcp-wnouc-nolbq,lbbd-wcp-nolbq-cpws
0.4100,1,0,0,0
0.4300,1,0,0,0
0.4600,2,0,0,0
0.4700,3,0,0,0
0.4900,3,0,0,0
0.5400,3,0,1,0
0.5700,4,0,1,0
0.6100,4,0,1,0
0.6300,5,0,1,0
0.6700,6,0,1,0
0.7000,6,0,1,0
0.7200,6,0,1,0
0.7300,7,0,1,0
1.0200,7,0,2,0
1.0600,8,0,2,0
1.1600,9,0,2,0
1.2200,9,0,2,0
1.4600,9,0,3,0
1.5400,9,0,4,0
1.7000,10,0,4,0
1.7500,10,0,4,0
1.9000,10,0,4,0
1.9400,12,0,4,0
1.9500,12,1,4,0
2.1500,13,1,4,0
2.1600,13,1,4,1
2.1700,13,1,4,1
2.2900,14,1,4,1
2.4100,15,1,4,1
2.5300,16,1,4,1
2.6900,16,1,4,1
2.7300,17,1,4,1
2.8600,17,1,4,1
2.8900,18,1,4,1
2.9600,18,1,4,2
3.1700,18,3,4,2
3.4000,18,3,4,2
3.4900,19,4,5,2
3.7100,20,4,5,2
3.7500,20,4,5,2
3.9200,20,4,5,2
4.1500,21,4,5,2
4.2200,22,4,5,2
4.2300,22,5,5,2
4.2400,22,5,5,2
4.4600,23,5,5,2
4.4800,23,5,5,2
4.5100,24,5,5,2
4.5700,25,5,5,2
4.7300,25,5,5,3
4.7400,25,5,5,3
4.8000,25,5,5,4
5.0800,25,5,5,4
5.1100,26,5,5,4
5.5200,26,5,5,4
5.8100,26,5,5,4
6.2500,26,5,5,5
6.5900,27,5,5,5
6.6200,27,5,5,5
7.0400,27,5,5,5
7.1200,28,5,5,5
8.2100,28,5,5,5
8.2800,29,5,5,5
8.7400,30,5,5,5
8.9400,30,5,5,5
10.0800,30,5,5,5
10.1600,31,5,5,5
10.2300,31,5,6,5
13.5700,31,5,6,5
13.5800,32,5,6,5
14.6400,33,5,6,5
14.7100,33,5,6,5
14.8700,34,5,6,5
15.0100,34,5,6,5
15.0400,34,5,6,5
15.4200,34,5,6,5
15.6100,35,5,6,5
15.7200,35,5,6,5
16.1500,36,5,6,5
17.0700,36,6,6,5
17.1400,37,6,6,5
17.3400,37,6,6,5
18.4300,37,7,6,5
21.7400,37,7,7,5
23.3600,37,7,7,5
23.4300,38,7,7,5
24.0900,38,7,8,5
25.5900,38,7,8,5
25.7600,39,7,8,5
26.3600,39,7,8,5
26.4200,40,7,8,5
26.9300,41,7,8,5
31.3200,41,7,8,5
31.5700,41,7,8,6
32.1800,41,7,8,6
38.7100,41,7,8,7
41.7000,41,7,8,7
43.0000,42,7,8,7
43.7600,43,7,8,7
44.0800,43,7,8,7
51.3200,44,7,8,7
59.3000,45,7,8,7
60.5200,45,8,8,7
60.9500,45,9,8,7
61.0000,45,10,8,7
61.0100,45,12,8,7
61.6100,45,13,8,7
61.6200,45,14,8,7
61.7800,45,15,8,7
61.8000,45,16,8,7
62.2300,45,17,8,7
62.3800,45,18,8,7
62.4400,45,19,8,7
62.7100,45,20,8,7
62.7800,45,21,8,7
62.9100,45,22,8,7
63.1300,45,23,8,7
63.2500,45,24,8,7
63.6100,45,25,8,7
64.0300,45,26,8,7
64.4700,45,27,8,7
64.5000,45,28,8,7
65.6200,45,29,8,7
67.1200,45,30,8,7
68.3900,45,31,8,7
68.4000,45,32,8,7
68.8600,45,33,8,7
69.0900,45,34,8,7
69.4600,45,35,8,7
69.6600,46,35,8,7
69.7900,46,36,8,7
69.9400,46,37,8,7
71.0200,46,38,8,7
71.7500,46,39,8,7
72.4500,46,40,8,7
73.8100,46,41,8,7
75.0400,46,42,8,7
77.3000,46,42,8,8
77.5800,46,42,8,8
77.6200,47,42,8,8
80.4900,47,42,8,9
80.5800,47,43,8,9
80.6700,47,44,8,9
82.5300,47,45,8,9
83.4400,47,46,8,9
89.2300,47,47,8,9
93.9900,47,47,8,9
95.6500,47,48,8,9
96.7900,47,49,8,9
98.3000,47,50,8,9
100.9600,47,50,8,9
105.8300,47,51,8,9
120.9800,47,51,8,9
122.7300,48,51,8,9
136.5900,48,51,8,9
140.4100,48,51,8,10
150.7200,48,52,8,10
153.7000,48,52,8,11
177.9200,49,52,8,11
181.1800,49,52,9,11
201.0500,49,53,9,11
251.2300,50,53,9,11
260.4100,50,53,10,11
278.0000,50,53,10,11
292.7700,50,53,11,11
313.5000,50,53,12,11
327.4400,50,53,12,12
353.2300,50,53,12,12
387.6600,50,54,12,12
391.7300,51,54,12,12
395.2100,51,54,13,12
420.5600,51,54,13,12
433.1200,51,54,13,12
455.0100,52,54,13,12
477.8700,52,55,13,12
536.3800,52,55,13,12
688.8600,53,55,13,12
811.8200,54,55,13,12
854.2700,54,55,14,12
872.5800,54,55,14,13
876.7100,54,55,14,13
952.7500,55,55,14,13
1025.2400,56,55,14,13
1293.6500,56,56,14,13
1551.7000,57,56,14,13
1590.1100,57,56,14,14
1710.3000,57,56,15,14
1721.3200,57,56,15,15
1800.0000,57,56,15,15


==> fig/tikz_data/cactus_lbqEffect_alpha50.csv <==
t,lbbd-wcp-wnouc,lbbd-wcp-wuc-cpws,lbbd-wcp-wnouc-nolbq,lbbd-wcp-nolbq-cpws
0.5400,1,0,0,0
0.5600,1,0,0,0
0.6500,2,0,0,0
0.6700,2,0,0,0
0.7400,3,0,1,0
0.7500,4,0,1,0
0.7800,4,0,1,0
0.9500,5,0,1,0
0.9600,5,0,1,0
1.0200,6,0,1,0
1.0300,6,0,2,0
1.0600,6,0,3,0
1.2400,7,0,4,0
1.3100,7,0,4,0
1.5200,8,0,4,0
1.6300,8,0,4,0
2.1900,9,0,4,0
2.2100,9,0,4,0
2.2800,10,0,4,0
2.3500,10,0,4,0
2.4000,10,0,4,0
2.4300,11,0,4,0
3.3300,11,0,4,0
3.5800,12,0,4,0
3.6400,13,0,4,0
3.7900,13,0,4,0
4.2700,14,0,4,0
4.5000,15,0,4,0
4.7600,16,0,4,0
4.9600,16,0,4,0
4.9700,16,0,4,0
5.0500,16,0,4,0
5.7500,17,0,4,0
5.8400,18,0,4,0
6.0500,18,0,4,0
6.7200,18,0,4,0
6.7900,19,0,4,0
7.1400,19,0,4,0
8.3300,20,0,4,0
8.3900,20,0,5,0
8.9400,20,0,6,0
9.0800,20,0,6,0
9.4900,21,0,6,0
9.9000,22,0,6,0
10.1100,22,0,6,0
10.3300,23,0,6,0
10.4100,23,0,6,0
11.8600,23,0,7,0
12.6500,23,1,7,1
12.9400,23,2,7,1
13.9500,23,2,7,2
16.7700,24,2,7,2
16.8300,24,2,7,3
17.1800,24,2,7,3
17.2200,24,2,7,3
17.7700,24,3,7,3
17.9800,24,4,7,3
23.5500,25,4,7,3
24.3500,25,4,7,3
29.7000,25,4,7,3
30.2400,26,4,7,3
33.1800,27,4,7,3
34.8200,27,4,7,4
37.9000,27,4,7,4
39.1000,28,4,7,4
41.7100,29,4,7,4
42.7900,30,4,7,4
43.3400,30,4,7,4
44.7900,30,4,7,4
47.1000,31,4,7,4
60.6700,31,5,7,4
60.7800,31,5,7,4
60.8000,31,6,7,4
60.9700,31,7,7,4
61.1300,31,8,7,4
61.1400,31,8,7,5
61.1800,31,9,7,5
61.2100,31,10,7,5
61.2500,31,11,7,5
61.6200,31,12,7,5
62.0500,31,13,7,5
62.4300,31,14,7,5
62.6400,32,14,7,5
62.9000,32,15,7,5
63.1700,32,17,7,5
63.3100,32,18,7,5
63.4600,32,19,7,5
63.7400,32,20,7,5
63.8400,32,20,7,5
64.4700,32,21,7,5
64.8800,32,22,7,5
65.9000,32,23,7,5
65.9100,32,24,7,5
68.1300,33,24,7,5
69.8300,33,24,7,6
70.4800,33,25,7,6
71.0100,33,25,7,6
71.7100,33,26,7,6
71.7200,33,27,7,6
71.7900,33,28,7,6
73.7100,33,29,7,6
74.6400,33,30,7,6
75.3000,33,31,7,6
77.7800,33,32,7,6
78.2200,33,33,7,6
79.3200,33,34,7,6
79.5400,33,34,7,7
81.1100,33,34,7,7
81.2300,34,34,7,7
82.7200,34,35,7,7
88.4500,34,36,7,7
99.2500,35,36,7,7
99.3600,35,36,8,7
100.8800,35,37,8,7
121.5600,35,37,8,7
128.2300,35,37,9,7
145.7900,35,38,9,7
149.1000,36,38,9,7
156.0900,36,38,9,7
168.2500,36,39,9,7
183.3600,36,40,9,7
190.6700,36,40,10,7
199.1200,36,40,10,8
212.4200,36,40,10,9
261.5100,36,40,10,10
262.0100,36,41,10,10
264.6600,36,41,10,10
285.2500,37,41,10,10
306.7400,37,42,10,10
337.8500,37,42,10,10
346.3000,37,42,11,10
360.0300,38,42,11,10
377.3400,38,43,11,10
377.5500,38,43,12,10
415.4400,38,44,12,10
415.5600,38,45,12,10
459.8400,38,45,12,11
501.6400,38,45,12,12
516.1500,38,45,13,12
527.2800,38,45,13,13
702.2100,38,45,14,13
707.5300,38,45,14,14
717.1500,38,45,14,14
725.2900,39,45,14,14
819.4900,39,45,14,15
830.4200,39,46,14,15
1022.4500,39,46,15,15
1136.3600,39,46,16,15
1182.1000,39,46,16,15
1738.5700,40,46,16,15
1800.0000,40,46,16,15


==> fig/tikz_data/cactus_lbqEffect_alpha75.csv <==
t,lbbd-wcp-wnouc,lbbd-wcp-wuc-cpws,lbbd-wcp-wnouc-nolbq,lbbd-wcp-nolbq-cpws
0.9400,1,0,0,0
0.9600,1,0,0,0
1.0000,1,0,0,0
1.0700,1,0,1,0
1.1200,2,0,1,0
1.5300,2,0,2,0
1.6000,2,0,2,0
1.7600,3,0,2,0
1.7900,4,0,2,0
1.8000,4,0,2,0
1.8500,4,0,2,0
1.9000,5,0,2,0
1.9500,5,0,3,0
2.0700,5,0,4,0
2.0900,5,0,4,0
2.1500,6,0,4,0
2.2700,6,0,4,0
2.2900,6,0,4,0
2.3200,7,0,4,0
2.4700,7,0,5,0
2.6000,8,0,5,0
2.9200,8,0,6,0
3.1200,9,0,6,0
3.1400,10,0,6,0
3.2400,10,0,7,0
3.3700,10,0,8,0
3.4200,10,0,9,0
3.5500,11,0,9,0
3.9900,12,0,9,0
4.6300,12,0,10,0
4.6600,12,0,10,0
4.8200,13,0,10,0
5.2300,13,0,11,0
5.6400,13,0,12,0
8.0500,13,0,12,0
8.2300,14,0,12,0
10.0400,14,0,12,0
11.6500,14,0,12,0
11.7200,15,0,12,0
17.0100,15,0,12,0
19.2400,16,0,12,0
22.3600,17,0,12,0
22.5900,17,0,12,0
24.2100,17,0,13,0
24.4200,17,0,14,0
28.8300,18,0,14,0
29.6400,18,0,15,0
30.8900,19,0,15,0
31.1400,19,0,15,0
33.0800,19,0,15,0
37.3000,19,0,15,0
38.5200,19,0,16,0
38.9100,19,0,17,0
42.2200,20,0,17,0
42.5800,21,0,17,0
47.8800,22,0,17,0
51.6600,22,0,17,0
60.7100,22,0,17,2
60.9200,22,0,17,3
60.9600,22,1,17,3
60.9800,22,2,17,3
61.0600,22,3,17,3
61.1600,22,4,17,3
61.1900,22,4,17,4
61.2000,22,4,17,5
61.3000,22,5,17,5
61.3100,22,6,17,5
61.4700,22,7,17,5
61.6800,22,8,17,5
61.7700,22,8,17,6
61.7900,22,9,17,6
61.8600,22,10,17,6
62.0500,22,10,17,7
62.3300,22,11,17,7
62.4400,22,12,17,7
62.5800,22,12,17,8
62.8900,22,12,17,9
63.4400,22,13,17,9
63.4800,22,14,17,9
64.2200,22,14,17,10
64.3000,22,14,17,11
65.2200,22,14,17,11
68.0900,22,15,17,11
68.7300,22,16,17,11
71.0100,22,16,17,12
72.3200,22,16,17,13
72.7500,23,16,17,13
72.9300,23,16,18,13
74.0500,23,16,18,14
74.4200,23,16,18,14
74.7900,24,16,18,14
78.3100,24,16,18,15
80.1300,25,16,18,15
80.8700,25,17,18,15
81.3600,25,18,18,15
84.7900,25,18,18,16
85.6600,25,19,18,16
94.1300,25,20,18,16
97.1400,25,21,18,16
99.9200,25,21,18,16
108.5600,25,21,18,17
112.6700,25,22,18,17
116.7100,25,23,18,17
119.5100,25,24,18,17
174.3300,26,24,18,17
177.6100,26,24,18,17
178.7400,26,25,18,17
191.8500,26,25,18,17
216.6300,26,26,18,17
229.3800,26,26,18,17
341.5000,26,27,18,17
387.3800,26,28,18,17
468.0400,26,28,18,18
489.4200,26,28,19,18
691.1300,27,28,19,18
711.5800,27,29,19,18
797.6500,27,29,19,19
927.7300,27,30,19,19
965.2900,28,30,19,19
1125.0700,28,30,19,19
1230.4600,28,30,19,20
1289.6800,28,30,20,20
1800.0000,28,30,20,20


==> fig/tikz_data/cactus_percent_combined_problem1.csv <==
time,benders,freecp
0.0,0.0,0.0
2.53,0.7142857142857143,0.0
3.06,1.4285714285714286,0.0
3.39,2.142857142857143,0.0
3.75,2.857142857142857,0.0
4.43,3.571428571428571,0.0
4.93,4.285714285714286,0.0
5.05,5.0,0.0
5.52,5.714285714285714,0.0
5.57,6.428571428571428,0.0
6.34,7.142857142857142,0.0
6.41,7.857142857142857,0.0
7.29,8.571428571428571,0.0
7.64,9.285714285714286,0.0
8.25,10.0,0.0
8.35,10.714285714285714,0.0
9.93,11.428571428571429,0.0
9.94,12.142857142857142,0.0
10.42,12.857142857142856,0.0
10.44,13.571428571428571,0.0
10.73,14.285714285714285,0.0
10.91,15.0,0.0
10.99,15.714285714285714,0.0
11.0,16.428571428571427,0.0
11.6,17.142857142857142,0.0
12.39,17.857142857142858,0.0
12.54,18.571428571428573,0.0
12.69,19.28571428571429,0.0
12.83,20.0,0.0
13.93,20.714285714285715,0.0
14.16,21.428571428571427,0.0
14.71,22.142857142857142,0.0
15.48,22.857142857142858,0.0
16.19,23.57142857142857,0.0
16.84,24.285714285714285,0.0
17.18,25.0,0.0
17.63,25.71428571428571,0.0
18.83,27.142857142857142,0.0
20.74,27.857142857142858,0.0
22.7,28.57142857142857,0.0
24.03,29.28571428571429,0.0
25.58,30.0,0.0
27.21,30.714285714285715,0.0
28.44,31.428571428571427,0.0
30.59,32.142857142857146,0.0
35.38,32.857142857142854,0.0
38.02,33.57142857142857,0.0
40.58,34.285714285714285,0.0
44.63,35.0,0.0
46.13,35.714285714285715,0.0
49.45,36.42857142857142,0.0
50.23,37.142857142857146,0.0
52.45,37.857142857142854,0.0
54.29,38.57142857142858,0.0
54.86,39.285714285714285,0.0
56.49,40.0,0.0
60.47,40.714285714285715,0.0
63.5,41.42857142857143,0.0
64.25,42.142857142857146,0.0
64.31,42.857142857142854,0.0
64.96,43.57142857142857,0.0
70.05,44.285714285714285,0.0
70.67,45.0,0.0
77.41,45.714285714285715,0.0
77.94,46.42857142857143,0.0
79.9,47.14285714285714,0.0
86.79,47.85714285714286,0.0
88.23,48.57142857142857,0.0
97.29,49.28571428571429,0.0
98.37,50.0,0.0
102.11,50.71428571428571,0.0
114.71,51.42857142857142,0.0
114.96,52.142857142857146,0.0
127.93,52.85714285714286,0.0
143.77,53.57142857142857,0.0
156.597,54.285714285714285,0.0
191.35,55.00000000000001,0.0
214.617,55.714285714285715,0.0
224.697,56.42857142857143,0.0
242.6,57.14285714285714,0.0
253.85,57.85714285714286,0.0
254.17,58.57142857142858,0.0
265.98,59.285714285714285,0.0
275.52,60.0,0.0
285.81,60.71428571428571,0.0
289.55,61.42857142857143,0.0
290.76,62.142857142857146,0.0
307.84,62.857142857142854,0.0
327.404,63.57142857142857,0.0
351.13,64.28571428571429,0.0
351.62,65.0,0.0
355.91,65.71428571428571,0.0
364.45,66.42857142857143,0.0
365.62,67.14285714285714,0.0
369.92,67.85714285714286,0.0
372.44,68.57142857142857,0.0
389.02,68.57142857142857,0.7142857142857143
405.33,69.28571428571428,0.7142857142857143
411.34,70.0,0.7142857142857143
415.21,70.71428571428572,0.7142857142857143
420.035,71.42857142857143,0.7142857142857143
421.94,72.14285714285714,0.7142857142857143
426.85,72.14285714285714,1.4285714285714286
429.8,72.85714285714285,1.4285714285714286
451.05,73.57142857142858,1.4285714285714286
455.86,74.28571428571429,1.4285714285714286
466.55,74.28571428571429,2.142857142857143
468.15,75.0,2.142857142857143
470.8,75.0,2.857142857142857
492.3,75.71428571428571,2.857142857142857
497.38,76.42857142857142,2.857142857142857
498.03,77.14285714285715,2.857142857142857
501.47,77.85714285714286,2.857142857142857
521.74,78.57142857142857,2.857142857142857
524.37,79.28571428571428,2.857142857142857
526.78,80.0,2.857142857142857
548.81,80.71428571428572,2.857142857142857
600.28,81.42857142857143,2.857142857142857
612.34,82.14285714285714,2.857142857142857
633.33,82.85714285714286,2.857142857142857
669.26,83.57142857142857,2.857142857142857
682.03,84.28571428571429,2.857142857142857
686.0,84.28571428571429,3.571428571428571
708.58,85.0,3.571428571428571
711.32,85.71428571428571,3.571428571428571
728.85,86.42857142857143,3.571428571428571
760.36,87.14285714285714,3.571428571428571
819.98,87.85714285714286,3.571428571428571
831.72,88.57142857142857,3.571428571428571
839.83,89.28571428571429,3.571428571428571
895.94,89.28571428571429,4.285714285714286
937.18,90.0,4.285714285714286
965.77,90.71428571428571,4.285714285714286
973.4,90.71428571428571,5.0
1067.13,90.71428571428571,5.714285714285714
1106.36,91.42857142857143,5.714285714285714
2044.12,92.14285714285714,5.714285714285714
2217.14,92.85714285714286,5.714285714285714


==> fig/tikz_data/cactus_sparse_alpha100.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
0.0800,0.5000,0.0000,0.0000,0.0000
0.3600,0.5000,0.0000,0.0000,0.5000
0.4400,0.5000,0.0000,0.5000,0.5000
0.4800,0.5000,0.0000,1.0000,0.5000
0.5400,0.5000,0.5000,1.0000,0.5000
0.5800,0.5000,0.5000,1.5000,0.5000
0.7600,0.5000,0.5000,2.0000,0.5000
0.8400,1.0000,0.5000,2.0000,0.5000
0.8800,1.5000,0.5000,2.0000,0.5000
0.9400,2.0000,0.5000,2.0000,0.5000
0.9900,2.0000,0.5000,2.5000,1.0000
1.0300,2.0000,0.5000,3.0000,1.0000
1.1100,2.0000,0.5000,3.5000,1.0000
1.1400,2.0000,0.5000,4.0000,1.0000
1.1700,2.5000,0.5000,4.0000,1.0000
1.1900,3.0000,0.5000,4.0000,1.0000
1.2400,3.0000,0.5000,4.5000,1.0000
1.3200,3.0000,0.5000,4.5000,1.5000
1.3300,3.0000,0.5000,4.5000,2.0000
1.3700,3.5000,0.5000,4.5000,2.0000
1.4200,3.5000,0.5000,4.5000,2.5000
1.4900,3.5000,0.5000,5.0000,2.5000
1.5600,3.5000,0.5000,5.5000,2.5000
1.6100,3.5000,0.5000,5.5000,3.0000
1.6200,3.5000,1.0000,5.5000,3.0000
1.6400,3.5000,1.0000,6.0000,3.0000
1.6900,3.5000,1.0000,6.5000,3.0000
1.7000,3.5000,1.0000,6.5000,3.5000
1.7100,3.5000,1.0000,7.0000,3.5000
1.7300,3.5000,1.0000,7.5000,3.5000
1.7700,3.5000,1.0000,7.5000,4.0000
1.7900,3.5000,1.0000,7.5000,4.5000
1.8200,3.5000,1.0000,8.0000,4.5000
1.9200,3.5000,1.0000,8.5000,4.5000
1.9400,3.5000,1.5000,8.5000,4.5000
1.9700,3.5000,2.0000,8.5000,4.5000
1.9800,3.5000,2.0000,9.0000,5.0000
2.0000,3.5000,2.5000,9.0000,5.0000
2.1600,3.5000,2.5000,9.5000,5.0000
2.2100,3.5000,3.0000,9.5000,5.0000
2.3200,3.5000,3.0000,10.0000,5.0000
2.3500,3.5000,3.5000,10.0000,5.0000
2.4700,4.0000,3.5000,10.5000,5.0000
2.7300,4.5000,3.5000,10.5000,5.0000
2.7400,4.5000,4.0000,10.5000,5.0000
2.7500,5.0000,4.0000,10.5000,5.0000
2.7900,5.0000,4.0000,11.0000,5.0000
2.8900,5.5000,4.0000,11.0000,5.0000
2.9100,5.5000,4.0000,11.5000,5.0000
2.9900,5.5000,4.5000,11.5000,5.0000
3.0600,5.5000,5.0000,11.5000,5.0000
3.1200,5.5000,5.0000,12.0000,5.0000
3.1300,5.5000,5.0000,12.0000,5.5000
3.1800,5.5000,5.0000,12.5000,5.5000
3.3700,5.5000,5.0000,13.0000,5.5000
3.5700,5.5000,5.0000,13.5000,5.5000
3.5900,5.5000,5.0000,14.0000,5.5000
3.8900,5.5000,5.0000,14.5000,5.5000
3.9100,6.0000,5.0000,14.5000,5.5000
3.9200,6.0000,5.0000,15.0000,5.5000
4.0900,6.0000,5.5000,15.0000,5.5000
4.3700,6.0000,5.5000,15.5000,5.5000
4.5400,6.0000,5.5000,16.0000,5.5000
4.6500,6.5000,5.5000,16.0000,5.5000
4.7700,6.5000,5.5000,16.5000,5.5000
5.0300,6.5000,5.5000,17.0000,5.5000
5.1500,6.5000,5.5000,17.5000,5.5000
5.2500,6.5000,5.5000,18.0000,5.5000
5.3200,6.5000,5.5000,18.0000,6.0000
5.4600,6.5000,5.5000,18.5000,6.0000
5.4900,6.5000,5.5000,19.0000,6.0000
5.5300,6.5000,5.5000,19.5000,6.0000
5.7300,6.5000,5.5000,19.5000,6.5000
6.1900,6.5000,6.0000,19.5000,6.5000
6.6300,6.5000,6.0000,19.5000,7.0000
7.8600,7.0000,6.0000,19.5000,7.0000
7.9000,7.5000,6.0000,19.5000,7.0000
8.0600,7.5000,6.5000,19.5000,7.0000
8.3300,7.5000,6.5000,19.5000,7.5000
8.5100,7.5000,6.5000,20.0000,7.5000
8.8100,7.5000,6.5000,20.0000,8.0000
8.8600,7.5000,7.0000,20.0000,8.0000
9.2000,8.0000,7.0000,20.0000,8.0000
9.2800,8.0000,7.0000,20.5000,8.0000
9.4900,8.0000,7.0000,21.0000,8.0000
9.7400,8.0000,7.5000,21.0000,8.0000
9.7600,8.0000,8.0000,21.0000,8.0000
9.9400,8.0000,8.0000,21.0000,8.5000
10.1800,8.5000,8.0000,21.0000,8.5000
10.6400,8.5000,8.0000,21.0000,9.0000
10.8900,8.5000,8.5000,21.0000,9.0000
11.2300,9.0000,8.5000,21.0000,9.0000
11.4100,9.5000,8.5000,21.0000,9.0000
12.0100,9.5000,8.5000,21.0000,9.5000
12.1800,10.0000,8.5000,21.0000,9.5000
12.4900,10.0000,8.5000,21.5000,9.5000
12.5600,10.0000,8.5000,22.0000,9.5000
12.9200,10.0000,8.5000,22.0000,10.0000
13.6400,10.0000,8.5000,22.0000,10.5000
14.0400,10.0000,8.5000,22.5000,10.5000
14.1600,10.0000,9.0000,22.5000,10.5000
14.1900,10.0000,9.5000,22.5000,10.5000
14.2900,10.0000,9.5000,23.0000,10.5000
14.4800,10.0000,10.0000,23.0000,10.5000
14.5800,10.0000,10.0000,23.5000,10.5000
15.4600,10.0000,10.5000,23.5000,10.5000
15.5500,10.0000,11.0000,23.5000,10.5000
15.5700,10.0000,11.0000,24.0000,10.5000
17.1700,10.5000,11.0000,24.0000,10.5000
17.6500,10.5000,11.0000,24.0000,11.0000
18.6700,10.5000,11.0000,24.5000,11.0000
19.0500,10.5000,11.0000,25.0000,11.0000
20.4400,10.5000,11.0000,25.5000,11.0000
20.5900,11.0000,11.0000,25.5000,11.0000
21.2900,11.0000,11.0000,26.0000,11.0000
22.0600,11.5000,11.0000,26.0000,11.0000
22.5300,11.5000,11.0000,26.5000,11.0000
23.2100,11.5000,11.0000,26.5000,11.5000
24.1800,11.5000,11.5000,26.5000,11.5000
24.2600,11.5000,11.5000,26.5000,12.0000
26.5700,11.5000,11.5000,27.0000,12.0000
27.2200,11.5000,11.5000,27.5000,12.0000
30.1600,11.5000,12.0000,27.5000,12.0000
33.2900,11.5000,12.0000,27.5000,12.5000
33.5500,11.5000,12.0000,28.0000,12.5000
34.0700,11.5000,12.5000,28.0000,12.5000
34.1000,11.5000,12.5000,28.5000,12.5000
34.1600,12.0000,12.5000,28.5000,12.5000
35.5700,12.0000,12.5000,29.0000,12.5000
36.2800,12.0000,12.5000,29.5000,12.5000
36.7500,12.0000,12.5000,30.0000,12.5000
36.9100,12.0000,12.5000,30.5000,12.5000
36.9900,12.0000,12.5000,31.0000,12.5000
39.4300,12.0000,12.5000,31.5000,12.5000
39.8800,12.0000,12.5000,32.0000,12.5000
40.4000,12.0000,12.5000,32.5000,12.5000
42.5200,12.0000,12.5000,33.0000,12.5000
43.3300,12.0000,12.5000,33.5000,12.5000
43.4300,12.0000,12.5000,34.0000,12.5000
44.1700,12.0000,12.5000,34.5000,12.5000
44.4300,12.0000,12.5000,34.5000,13.0000
44.7800,12.5000,12.5000,34.5000,13.0000
45.2700,13.0000,12.5000,34.5000,13.0000
48.0500,13.0000,12.5000,34.5000,13.5000
48.9600,13.0000,12.5000,35.0000,13.5000
49.4200,13.0000,12.5000,35.5000,13.5000
50.6500,13.0000,13.0000,35.5000,13.5000
51.4700,13.5000,13.0000,35.5000,13.5000
53.8600,13.5000,13.5000,35.5000,13.5000
56.8100,13.5000,13.5000,35.5000,14.0000
59.1800,13.5000,13.5000,36.0000,14.0000
59.2100,13.5000,13.5000,37.0000,14.0000
59.5500,13.5000,13.5000,37.5000,14.0000
60.3500,13.5000,13.5000,37.5000,14.5000
60.4100,13.5000,13.5000,37.5000,15.0000
60.4800,13.5000,13.5000,37.5000,15.5000
60.5500,13.5000,13.5000,37.5000,16.0000
60.6500,13.5000,13.5000,37.5000,16.5000
60.7100,13.5000,13.5000,37.5000,17.0000
60.7300,13.5000,13.5000,37.5000,17.5000
60.7500,13.5000,13.5000,37.5000,18.0000
60.7600,13.5000,13.5000,37.5000,18.5000
60.8700,13.5000,13.5000,37.5000,19.5000
60.9700,13.5000,13.5000,37.5000,20.0000
60.9800,13.5000,13.5000,38.0000,20.0000
61.0000,13.5000,13.5000,38.0000,20.5000
61.1900,13.5000,13.5000,38.0000,21.0000
61.2800,13.5000,13.5000,38.0000,21.5000
61.4200,13.5000,13.5000,38.0000,22.0000
61.4500,13.5000,14.0000,38.0000,22.0000
61.5900,13.5000,14.0000,38.0000,22.5000
61.6200,13.5000,14.0000,38.0000,23.0000
61.6400,13.5000,14.0000,38.0000,23.5000
61.6500,13.5000,14.5000,38.0000,24.0000
61.7200,13.5000,14.5000,38.0000,24.5000
61.7300,13.5000,14.5000,38.0000,25.0000
61.8600,13.5000,14.5000,38.0000,26.0000
62.0300,13.5000,14.5000,38.0000,26.5000
62.0400,13.5000,14.5000,38.0000,27.0000
62.1000,13.5000,14.5000,38.0000,27.5000
62.1400,13.5000,14.5000,38.0000,28.0000
62.1500,13.5000,14.5000,38.0000,28.5000
62.1600,13.5000,14.5000,38.0000,29.0000
62.5000,13.5000,14.5000,38.0000,29.5000
62.6800,13.5000,15.0000,38.0000,29.5000
62.7200,13.5000,15.0000,38.0000,30.0000
62.7800,13.5000,15.0000,38.0000,30.5000
62.8000,13.5000,15.0000,38.0000,31.0000
62.8800,13.5000,15.5000,38.0000,31.0000
62.9200,13.5000,16.0000,38.0000,31.0000
62.9700,13.5000,16.0000,38.0000,31.5000
62.9900,13.5000,16.5000,38.0000,31.5000
63.0100,13.5000,17.0000,38.0000,31.5000
63.1000,13.5000,17.0000,38.0000,32.0000
63.1500,13.5000,17.0000,38.0000,32.5000
63.1900,13.5000,17.0000,38.0000,33.0000
63.3300,13.5000,17.0000,38.0000,33.5000
63.3600,13.5000,17.5000,38.0000,33.5000
63.4900,13.5000,17.5000,38.0000,34.0000
63.5200,13.5000,17.5000,38.0000,34.5000
63.6400,13.5000,18.0000,38.0000,34.5000
63.7100,13.5000,18.0000,38.0000,35.0000
63.7300,13.5000,18.5000,38.0000,35.5000
63.8300,13.5000,18.5000,38.0000,36.0000
63.8400,13.5000,19.0000,38.0000,36.5000
63.9100,13.5000,19.0000,38.0000,37.0000
63.9400,13.5000,19.0000,38.0000,37.5000
64.5700,13.5000,19.0000,38.0000,38.0000
64.5800,13.5000,19.5000,38.0000,38.0000
64.7000,13.5000,19.5000,38.0000,38.5000
64.8600,13.5000,19.5000,38.0000,39.0000
64.9400,13.5000,19.5000,38.0000,39.5000
65.0500,13.5000,19.5000,38.5000,39.5000
65.0600,13.5000,19.5000,38.5000,40.0000
65.2000,13.5000,19.5000,38.5000,40.5000
65.2700,13.5000,19.5000,38.5000,41.0000
65.3500,13.5000,19.5000,38.5000,41.5000
65.5100,13.5000,19.5000,38.5000,42.0000
65.6300,13.5000,19.5000,38.5000,42.5000
65.7500,13.5000,20.0000,38.5000,42.5000
65.7900,13.5000,20.0000,38.5000,43.0000
65.9100,13.5000,20.5000,38.5000,43.0000
66.0100,13.5000,20.5000,38.5000,43.5000
66.0200,13.5000,20.5000,38.5000,44.0000
66.2500,13.5000,20.5000,39.0000,44.0000
66.2800,13.5000,20.5000,39.0000,44.5000
66.3800,13.5000,20.5000,39.0000,45.0000
66.5500,13.5000,20.5000,39.0000,45.5000
66.6800,13.5000,21.0000,39.0000,45.5000
66.7200,13.5000,21.0000,39.0000,46.0000
66.7600,13.5000,21.5000,39.0000,46.0000
67.0000,13.5000,21.5000,39.0000,46.5000
67.3400,13.5000,22.0000,39.0000,46.5000
67.6100,13.5000,22.0000,39.0000,47.0000
68.1900,13.5000,22.0000,39.0000,47.5000
68.2100,13.5000,22.5000,39.0000,48.0000
68.2700,13.5000,22.5000,39.0000,48.5000
68.2800,13.5000,23.0000,39.0000,48.5000
68.5900,13.5000,24.0000,39.0000,48.5000
68.7200,13.5000,24.0000,39.0000,49.0000
69.3200,13.5000,24.0000,39.0000,49.5000
69.4200,13.5000,24.5000,39.0000,49.5000
69.5300,13.5000,24.5000,39.0000,50.0000
69.5500,13.5000,25.0000,39.0000,50.0000
69.5800,13.5000,25.5000,39.0000,50.0000
69.7700,13.5000,25.5000,39.0000,50.5000
69.7900,13.5000,25.5000,39.0000,51.0000
70.0300,13.5000,25.5000,39.0000,51.5000
70.3300,13.5000,25.5000,39.0000,52.0000
70.4100,13.5000,25.5000,39.5000,52.0000
70.6900,13.5000,25.5000,39.5000,52.5000
70.8900,13.5000,25.5000,39.5000,53.0000
71.1400,13.5000,25.5000,39.5000,53.5000
71.2200,13.5000,25.5000,40.0000,53.5000
71.4500,13.5000,25.5000,40.0000,54.0000
71.5100,13.5000,25.5000,40.0000,54.5000
71.7400,13.5000,25.5000,40.0000,55.0000
71.7900,13.5000,25.5000,40.0000,55.5000
71.8100,13.5000,25.5000,40.0000,56.0000
71.9800,13.5000,25.5000,40.0000,56.5000
72.7000,13.5000,25.5000,40.0000,57.0000
73.0100,13.5000,25.5000,40.0000,57.5000
73.3300,13.5000,25.5000,40.0000,58.0000
73.4000,13.5000,25.5000,40.0000,58.5000
74.0000,13.5000,25.5000,40.0000,59.0000
74.1400,13.5000,26.0000,40.0000,59.0000
74.3200,13.5000,26.0000,40.0000,59.5000
74.6700,13.5000,26.5000,40.0000,59.5000
74.7000,13.5000,26.5000,40.0000,60.0000
74.7200,13.5000,26.5000,40.5000,60.0000
74.8600,13.5000,27.0000,40.5000,60.0000
75.5100,13.5000,27.0000,40.5000,60.5000
75.5500,13.5000,27.0000,40.5000,61.0000
75.6100,13.5000,27.0000,40.5000,61.5000
75.9200,13.5000,27.0000,40.5000,62.0000
76.2300,13.5000,27.0000,40.5000,62.5000
76.5800,13.5000,27.0000,40.5000,63.0000
76.5900,13.5000,27.0000,40.5000,63.5000
76.9300,13.5000,27.5000,40.5000,63.5000
77.0200,13.5000,27.5000,40.5000,64.0000
77.1600,13.5000,28.0000,40.5000,64.0000
77.1700,13.5000,28.5000,40.5000,64.0000
77.4300,13.5000,29.0000,40.5000,64.0000
77.5000,13.5000,29.5000,40.5000,64.0000
78.7900,13.5000,30.0000,40.5000,64.0000
78.9700,13.5000,30.5000,40.5000,64.0000
79.3000,13.5000,30.5000,40.5000,64.5000
79.3800,13.5000,31.0000,40.5000,64.5000
80.4500,13.5000,31.5000,40.5000,64.5000
80.4700,13.5000,32.0000,40.5000,64.5000
80.5400,13.5000,32.0000,40.5000,65.0000
80.6000,13.5000,32.5000,40.5000,65.0000
81.0300,13.5000,32.5000,41.0000,65.0000
81.1300,13.5000,33.0000,41.0000,65.0000
81.2300,13.5000,33.0000,41.0000,65.5000
81.6000,13.5000,33.0000,41.0000,66.0000
81.7500,13.5000,33.0000,41.0000,66.5000
81.7800,13.5000,33.0000,41.0000,67.0000
81.8100,13.5000,33.0000,41.0000,67.5000
82.1300,13.5000,33.0000,41.0000,68.0000
82.1900,13.5000,33.0000,41.0000,69.0000
82.8600,13.5000,33.5000,41.0000,69.0000
83.0100,13.5000,33.5000,41.0000,69.5000
83.1600,13.5000,34.0000,41.0000,69.5000
83.3800,13.5000,34.5000,41.0000,69.5000
83.6600,13.5000,34.5000,41.0000,70.0000
84.1600,13.5000,34.5000,41.0000,70.5000
84.3400,13.5000,35.0000,41.0000,70.5000
84.4200,13.5000,35.0000,41.0000,71.0000
84.5000,13.5000,35.0000,41.0000,71.5000
84.6100,13.5000,35.0000,41.0000,72.0000
84.7500,13.5000,35.5000,41.0000,72.0000
84.8100,13.5000,35.5000,41.0000,72.5000
85.6000,13.5000,35.5000,41.5000,72.5000
85.7100,13.5000,35.5000,42.0000,72.5000
85.9200,13.5000,36.0000,42.0000,72.5000
85.9600,13.5000,36.5000,42.0000,72.5000
86.0000,13.5000,36.5000,42.0000,73.0000
86.1000,13.5000,36.5000,42.0000,73.5000
86.7700,13.5000,36.5000,42.5000,73.5000
87.1200,13.5000,36.5000,43.0000,73.5000
87.7400,13.5000,36.5000,43.5000,73.5000
88.6700,13.5000,37.0000,43.5000,73.5000
88.8100,13.5000,37.5000,43.5000,73.5000
89.6600,13.5000,38.0000,43.5000,73.5000
89.8800,13.5000,38.0000,43.5000,74.0000
90.1800,13.5000,38.0000,43.5000,74.5000
90.4900,13.5000,38.5000,43.5000,74.5000
90.5300,13.5000,38.5000,43.5000,75.0000
90.5800,13.5000,38.5000,43.5000,75.5000
90.7100,13.5000,38.5000,43.5000,76.0000
91.1600,13.5000,39.0000,43.5000,76.0000
91.4700,13.5000,39.5000,43.5000,76.0000
91.8400,13.5000,39.5000,43.5000,76.5000
92.2200,13.5000,39.5000,43.5000,77.0000
93.0300,13.5000,39.5000,43.5000,77.5000
93.3800,13.5000,39.5000,43.5000,78.0000
93.4800,13.5000,39.5000,43.5000,78.5000
93.5100,13.5000,40.0000,43.5000,78.5000
93.6200,13.5000,40.0000,43.5000,79.0000
93.6700,13.5000,40.0000,43.5000,79.5000
94.3200,13.5000,40.0000,43.5000,80.0000
94.8700,13.5000,40.5000,43.5000,80.0000
95.7800,13.5000,40.5000,43.5000,80.5000
96.6100,13.5000,40.5000,43.5000,81.0000
96.8300,13.5000,40.5000,43.5000,81.5000
96.9000,13.5000,40.5000,43.5000,82.0000
96.9100,13.5000,41.0000,43.5000,82.0000
97.1900,13.5000,41.5000,43.5000,82.0000
97.2900,13.5000,41.5000,44.0000,82.0000
97.6000,13.5000,42.0000,44.0000,82.0000
97.6400,13.5000,42.0000,44.0000,82.5000
98.2500,13.5000,42.5000,44.0000,82.5000
98.8400,13.5000,42.5000,44.0000,83.0000
99.4900,13.5000,42.5000,44.0000,83.5000
100.2500,13.5000,42.5000,44.0000,84.0000
101.2300,13.5000,42.5000,44.0000,84.5000
101.4300,13.5000,42.5000,44.0000,85.0000
102.4400,13.5000,42.5000,44.0000,85.5000
102.7100,13.5000,42.5000,44.0000,86.0000
103.4200,13.5000,43.0000,44.0000,86.0000
103.7200,13.5000,43.0000,44.0000,86.5000
104.1600,13.5000,43.5000,44.0000,86.5000
104.5000,13.5000,44.0000,44.0000,86.5000
105.1500,13.5000,44.0000,44.5000,86.5000
105.6800,13.5000,44.0000,44.5000,87.0000
106.1100,13.5000,44.0000,44.5000,87.5000
107.0000,13.5000,44.0000,44.5000,88.0000
107.2900,13.5000,44.0000,44.5000,88.5000
107.3100,13.5000,44.0000,44.5000,89.0000
108.1500,13.5000,44.0000,44.5000,89.5000
108.4000,13.5000,44.0000,44.5000,90.0000
108.4700,13.5000,44.5000,44.5000,90.0000
108.5700,13.5000,44.5000,44.5000,90.5000
108.6400,13.5000,44.5000,44.5000,91.0000
109.4000,13.5000,45.0000,44.5000,91.0000
109.6600,13.5000,45.0000,44.5000,91.5000
111.0800,13.5000,45.0000,44.5000,92.0000
112.0200,13.5000,45.5000,44.5000,92.0000
112.9100,14.0000,45.5000,44.5000,92.0000
114.5000,14.0000,45.5000,44.5000,92.5000
114.7800,14.5000,45.5000,44.5000,92.5000
115.2000,14.5000,45.5000,44.5000,93.0000
115.8600,14.5000,46.0000,44.5000,93.0000
116.0900,14.5000,46.0000,44.5000,93.5000
119.6200,14.5000,46.0000,44.5000,94.0000
119.6700,14.5000,46.5000,44.5000,94.0000
120.1100,14.5000,46.5000,44.5000,94.5000
120.2200,14.5000,46.5000,44.5000,95.0000
120.3100,14.5000,46.5000,44.5000,95.5000
122.1800,14.5000,46.5000,45.0000,95.5000
122.2900,14.5000,46.5000,45.0000,96.0000
124.6100,14.5000,46.5000,45.0000,96.5000
126.4400,14.5000,46.5000,45.0000,97.0000
128.0900,14.5000,46.5000,45.5000,97.0000
128.1200,14.5000,46.5000,45.5000,97.5000
128.2800,14.5000,47.0000,45.5000,97.5000
131.8400,14.5000,47.5000,45.5000,97.5000
134.3700,14.5000,47.5000,46.0000,97.5000
134.9100,14.5000,47.5000,46.0000,98.0000
135.2300,14.5000,48.0000,46.0000,98.0000
137.3700,14.5000,48.0000,46.0000,98.5000
143.2700,14.5000,48.5000,46.0000,98.5000
143.6800,14.5000,49.0000,46.0000,98.5000
145.1100,14.5000,49.5000,46.0000,98.5000
149.4300,14.5000,49.5000,46.5000,98.5000
150.7300,14.5000,49.5000,46.5000,99.0000
153.2300,14.5000,50.0000,46.5000,99.0000
158.6900,15.0000,50.0000,46.5000,99.0000
159.7900,15.0000,50.5000,46.5000,99.0000
161.4100,15.0000,50.5000,47.0000,99.0000
164.1900,15.0000,51.0000,47.0000,99.0000
173.7400,15.0000,51.5000,47.0000,99.0000
173.9100,15.0000,52.0000,47.0000,99.0000
184.4500,15.0000,52.0000,47.0000,99.5000
190.2700,15.0000,52.5000,47.0000,99.5000
190.9000,15.0000,52.5000,47.5000,99.5000
191.3700,15.0000,52.5000,48.0000,99.5000
192.6000,15.0000,53.0000,48.0000,99.5000
193.8800,15.0000,53.5000,48.0000,99.5000
194.4200,15.0000,53.5000,48.5000,99.5000
196.1200,15.0000,53.5000,49.0000,99.5000
197.3800,15.0000,54.0000,49.0000,99.5000
200.8300,15.0000,54.0000,49.5000,99.5000
204.4900,15.0000,54.5000,49.5000,99.5000
204.9900,15.0000,55.0000,49.5000,99.5000
207.1700,15.0000,55.5000,49.5000,99.5000
216.4700,15.0000,56.0000,49.5000,99.5000
218.1900,15.0000,56.5000,49.5000,99.5000
225.2600,15.0000,56.5000,50.0000,99.5000
226.3800,15.0000,56.5000,50.5000,99.5000
230.4200,15.0000,56.5000,51.0000,99.5000
231.3000,15.0000,56.5000,51.5000,99.5000
235.3700,15.0000,57.0000,51.5000,99.5000
236.4500,15.0000,57.0000,52.0000,99.5000
238.9300,15.0000,57.5000,52.0000,99.5000
240.6200,15.5000,57.5000,52.0000,99.5000
241.2200,15.5000,58.0000,52.0000,99.5000
247.0600,15.5000,58.5000,52.0000,99.5000
249.8000,15.5000,59.0000,52.0000,99.5000
257.5400,15.5000,59.0000,52.5000,99.5000
272.3500,15.5000,59.5000,52.5000,99.5000
279.1400,15.5000,60.0000,52.5000,99.5000
290.3300,15.5000,60.5000,52.5000,99.5000
291.0900,15.5000,61.0000,52.5000,99.5000
297.9400,15.5000,61.5000,52.5000,99.5000
300.1700,15.5000,62.0000,52.5000,99.5000
302.4700,15.5000,62.0000,53.0000,99.5000
303.2700,15.5000,62.5000,53.0000,99.5000
304.8900,15.5000,62.5000,53.5000,99.5000
323.5000,15.5000,62.5000,54.0000,99.5000
327.6100,15.5000,63.0000,54.0000,99.5000
335.2600,15.5000,63.5000,54.0000,99.5000
342.8200,15.5000,64.0000,54.0000,99.5000
344.0100,15.5000,64.0000,54.5000,99.5000
345.6600,15.5000,64.5000,54.5000,99.5000
350.4500,15.5000,65.0000,54.5000,99.5000
355.8300,15.5000,65.5000,54.5000,99.5000
355.9900,15.5000,66.0000,54.5000,99.5000
379.8000,15.5000,66.5000,54.5000,99.5000
381.7700,15.5000,66.5000,55.0000,99.5000
384.1700,15.5000,66.5000,55.0000,100.0000
399.5200,15.5000,66.5000,55.5000,100.0000
399.8700,16.0000,66.5000,55.5000,100.0000
407.1000,16.0000,67.0000,55.5000,100.0000
425.0400,16.0000,67.5000,55.5000,100.0000
460.6700,16.0000,68.0000,55.5000,100.0000
479.2600,16.0000,68.0000,56.0000,100.0000
485.7400,16.0000,68.0000,56.5000,100.0000
487.6200,16.0000,68.5000,56.5000,100.0000
490.6900,16.0000,69.0000,56.5000,100.0000
491.8300,16.0000,69.0000,57.0000,100.0000
495.2400,16.0000,69.5000,57.0000,100.0000
504.1100,16.0000,69.5000,57.5000,100.0000
508.5800,16.0000,69.5000,58.0000,100.0000
511.4100,16.0000,70.0000,58.0000,100.0000
528.2100,16.0000,70.0000,58.5000,100.0000
544.4200,16.0000,70.5000,58.5000,100.0000
586.8200,16.0000,71.0000,58.5000,100.0000
592.3200,16.0000,71.5000,58.5000,100.0000
593.2500,16.0000,71.5000,59.0000,100.0000
606.3700,16.0000,71.5000,59.5000,100.0000
626.4300,16.5000,71.5000,59.5000,100.0000
627.3600,16.5000,72.0000,59.5000,100.0000
647.0100,16.5000,72.5000,59.5000,100.0000
676.3800,16.5000,72.5000,60.0000,100.0000
681.9900,16.5000,72.5000,60.5000,100.0000
687.5900,16.5000,72.5000,61.0000,100.0000
688.3100,16.5000,73.0000,61.0000,100.0000
692.0100,16.5000,73.5000,61.0000,100.0000
698.5500,16.5000,73.5000,61.5000,100.0000
727.1400,16.5000,73.5000,62.0000,100.0000
751.4300,16.5000,74.0000,62.0000,100.0000
776.7400,16.5000,74.0000,62.5000,100.0000
800.6100,16.5000,74.5000,62.5000,100.0000
810.6600,16.5000,74.5000,63.0000,100.0000
844.1200,16.5000,74.5000,63.5000,100.0000
866.6400,16.5000,74.5000,64.0000,100.0000
878.5400,17.0000,74.5000,64.0000,100.0000
899.9200,17.0000,74.5000,64.5000,100.0000
911.6800,17.0000,74.5000,65.0000,100.0000
924.1400,17.5000,74.5000,65.0000,100.0000
943.7300,17.5000,74.5000,65.5000,100.0000
984.9100,17.5000,74.5000,66.0000,100.0000
1012.9700,17.5000,74.5000,66.5000,100.0000
1032.8800,17.5000,74.5000,67.0000,100.0000
1033.2200,17.5000,75.0000,67.0000,100.0000
1036.4700,17.5000,75.5000,67.0000,100.0000
1069.9800,17.5000,76.0000,67.0000,100.0000
1071.7400,17.5000,76.5000,67.0000,100.0000
1101.0900,17.5000,76.5000,67.5000,100.0000
1123.9300,17.5000,76.5000,68.0000,100.0000
1170.0100,17.5000,76.5000,68.5000,100.0000
1179.1900,17.5000,76.5000,69.0000,100.0000
1185.4300,17.5000,77.0000,69.0000,100.0000
1228.6800,17.5000,77.0000,69.5000,100.0000
1232.8300,17.5000,77.5000,69.5000,100.0000
1249.7300,17.5000,78.0000,69.5000,100.0000
1262.9700,17.5000,78.5000,69.5000,100.0000
1339.0900,17.5000,78.5000,70.0000,100.0000
1348.9600,18.0000,78.5000,70.0000,100.0000
1351.0300,18.0000,78.5000,70.5000,100.0000
1402.5900,18.0000,78.5000,71.0000,100.0000
1414.2900,18.0000,78.5000,71.5000,100.0000
1452.0300,18.0000,78.5000,72.0000,100.0000
1539.2600,18.0000,78.5000,72.5000,100.0000
1669.1200,18.0000,79.0000,72.5000,100.0000
1761.7700,18.0000,79.0000,73.0000,100.0000
1786.8800,18.0000,79.0000,73.5000,100.0000
1792.8400,18.0000,79.0000,74.0000,100.0000
1800.0000,18.0000,79.0000,74.0000,100.0000


==> fig/tikz_data/cactus_sparse_alpha25.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
1.3200,0.0000,0.0000,0.5000,0.0000
1.5400,0.0000,0.0000,0.5000,0.5000
1.9800,0.0000,0.0000,1.0000,0.5000
2.1300,0.0000,0.0000,2.0000,0.5000
2.2700,0.0000,0.0000,2.5000,1.0000
3.0200,0.0000,0.0000,2.5000,1.5000
3.0900,0.0000,0.0000,3.0000,1.5000
3.1200,0.0000,0.0000,3.0000,2.0000
3.3900,0.0000,0.0000,3.0000,2.5000
3.4100,0.5000,0.0000,3.0000,2.5000
3.4600,1.0000,0.0000,3.0000,2.5000
3.6200,1.0000,0.5000,3.0000,2.5000
3.6600,1.5000,0.5000,3.0000,2.5000
3.6800,1.5000,0.5000,3.5000,2.5000
3.8400,1.5000,1.0000,3.5000,2.5000
4.0000,1.5000,1.0000,4.0000,2.5000
4.0100,1.5000,1.0000,4.5000,2.5000
4.3100,1.5000,1.0000,4.5000,3.0000
5.3000,2.5000,1.5000,4.5000,3.0000
5.3600,3.0000,1.5000,4.5000,3.0000
5.4400,3.0000,1.5000,5.0000,3.0000
5.4700,3.0000,2.0000,5.0000,3.5000
6.0400,3.5000,2.0000,5.0000,3.5000
6.1300,3.5000,2.5000,5.0000,3.5000
6.2000,3.5000,2.5000,5.0000,4.0000
6.7200,3.5000,3.0000,5.0000,4.0000
7.0400,3.5000,3.0000,5.0000,4.5000
7.0600,4.0000,3.0000,5.0000,4.5000
7.0700,4.5000,3.0000,5.0000,4.5000
7.8500,4.5000,3.0000,5.5000,4.5000
8.0300,4.5000,3.5000,5.5000,4.5000
9.5800,4.5000,3.5000,6.0000,4.5000
10.4200,5.0000,3.5000,6.0000,4.5000
11.6900,5.0000,4.0000,6.0000,4.5000
11.7700,5.0000,4.5000,6.0000,4.5000
13.2100,5.5000,4.5000,6.0000,4.5000
14.9400,5.5000,5.0000,6.0000,4.5000
16.2000,5.5000,5.0000,6.5000,4.5000
17.6800,5.5000,5.0000,6.5000,5.0000
17.8100,5.5000,5.0000,7.0000,5.0000
18.8500,5.5000,5.0000,7.0000,5.5000
19.4800,5.5000,5.0000,7.5000,5.5000
24.3000,5.5000,5.0000,8.0000,5.5000
25.9500,5.5000,5.0000,8.0000,6.0000
26.1300,6.0000,5.0000,8.0000,6.0000
26.8900,6.0000,5.5000,8.0000,6.0000
29.7500,6.0000,6.0000,8.0000,6.0000
48.9400,6.0000,6.0000,8.5000,6.0000
50.5200,6.0000,6.5000,8.5000,6.0000
51.5600,6.5000,6.5000,8.5000,6.0000
61.5000,6.5000,6.5000,8.5000,6.5000
61.8400,6.5000,6.5000,9.0000,6.5000
61.9500,6.5000,6.5000,9.0000,7.0000
62.4800,6.5000,6.5000,9.0000,7.5000
62.5800,6.5000,6.5000,9.0000,8.0000
66.8000,6.5000,6.5000,9.0000,8.5000
68.1700,6.5000,7.0000,9.0000,8.5000
68.2300,6.5000,7.0000,9.0000,9.0000
72.3700,6.5000,7.5000,9.0000,9.0000
72.7200,6.5000,8.0000,9.0000,9.0000
72.8900,6.5000,8.0000,9.0000,9.5000
73.1100,6.5000,8.0000,9.0000,10.0000
73.4000,6.5000,8.0000,9.0000,10.5000
73.4500,6.5000,8.0000,9.0000,11.0000
81.1900,6.5000,8.0000,9.0000,11.5000
83.6900,6.5000,8.0000,9.0000,12.0000
84.6900,6.5000,8.0000,9.0000,12.5000
88.3600,6.5000,8.0000,9.0000,13.0000
101.8000,6.5000,8.0000,9.0000,13.5000
103.2100,6.5000,8.0000,9.0000,14.0000
113.1700,6.5000,8.0000,9.0000,14.5000
115.0600,6.5000,8.0000,9.0000,15.0000
116.6400,6.5000,8.5000,9.0000,15.0000
121.6100,7.0000,8.5000,9.0000,15.0000
131.7300,7.0000,8.5000,9.0000,15.5000
132.9000,7.0000,8.5000,9.0000,16.0000
141.4400,7.0000,8.5000,9.0000,16.5000
145.1900,7.0000,8.5000,9.0000,17.0000
147.6900,7.0000,8.5000,9.0000,17.5000
147.8700,7.0000,8.5000,9.0000,18.0000
164.2500,7.0000,8.5000,9.0000,18.5000
178.6800,7.0000,8.5000,9.0000,19.0000
182.4400,7.0000,9.0000,9.0000,19.0000
184.3000,7.0000,9.0000,9.0000,19.5000
196.9200,7.0000,9.0000,9.0000,20.0000
216.3700,7.0000,9.5000,9.0000,20.0000
221.2700,7.0000,9.5000,9.0000,20.5000
241.4400,7.0000,9.5000,9.5000,20.5000
246.5200,7.0000,9.5000,9.5000,21.0000
247.4100,7.0000,9.5000,10.0000,21.0000
265.1800,7.0000,9.5000,10.0000,21.5000
271.0700,7.0000,10.0000,10.0000,21.5000
272.0800,7.0000,10.0000,10.0000,22.0000
277.9300,7.0000,10.0000,10.0000,22.5000
282.8100,7.0000,10.0000,10.0000,23.0000
296.3800,7.5000,10.0000,10.0000,23.0000
302.8000,7.5000,10.0000,10.0000,23.5000
312.1900,7.5000,10.0000,10.0000,24.0000
319.0200,7.5000,10.0000,10.0000,24.5000
353.1000,7.5000,10.0000,10.0000,25.0000
383.8700,7.5000,10.5000,10.0000,25.0000
390.3900,7.5000,11.0000,10.0000,25.0000
392.1500,7.5000,11.0000,10.5000,25.0000
400.0000,7.5000,11.5000,10.5000,25.0000
401.4300,7.5000,11.5000,11.0000,25.0000
420.6300,7.5000,11.5000,11.0000,25.5000
442.2700,8.0000,11.5000,11.0000,25.5000
444.1000,8.5000,11.5000,11.0000,25.5000
448.0100,8.5000,11.5000,11.5000,25.5000
464.0900,8.5000,11.5000,12.0000,25.5000
471.1800,8.5000,11.5000,12.0000,26.0000
503.9900,8.5000,11.5000,12.0000,26.5000
519.1000,9.0000,11.5000,12.0000,26.5000
549.6100,9.0000,12.0000,12.0000,26.5000
560.8500,9.0000,12.0000,12.0000,27.0000
603.2500,9.0000,12.0000,12.0000,27.5000
611.2600,9.0000,12.0000,12.0000,28.0000
661.9100,9.0000,12.0000,12.0000,28.5000
670.5200,9.0000,12.5000,12.0000,28.5000
692.5300,9.0000,12.5000,12.0000,29.0000
799.9300,9.0000,13.0000,12.0000,29.0000
882.3700,9.0000,13.0000,12.0000,29.5000
916.9800,9.0000,13.0000,12.5000,29.5000
919.4000,9.0000,13.5000,12.5000,29.5000
965.4900,9.0000,14.0000,12.5000,29.5000
965.5300,9.5000,14.0000,12.5000,29.5000
1080.1900,10.0000,14.0000,12.5000,29.5000
1101.1300,10.0000,14.0000,12.5000,30.0000
1170.8100,10.0000,14.0000,12.5000,30.5000
1401.8200,10.0000,14.0000,12.5000,31.0000
1411.5700,10.0000,14.5000,12.5000,31.0000
1541.5800,10.0000,15.0000,12.5000,31.0000
1620.3600,10.0000,15.0000,13.0000,31.0000
1734.0600,10.5000,15.0000,13.0000,31.0000
1796.1400,10.5000,15.5000,13.0000,31.0000
1800.0000,10.5000,15.5000,13.0000,31.0000


==> fig/tikz_data/cactus_sparse_alpha50.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
1.3500,0.0000,0.0000,0.5000,0.0000
1.5400,0.0000,0.0000,0.5000,0.5000
1.5800,0.0000,0.0000,1.0000,0.5000
1.9700,0.0000,0.0000,1.5000,0.5000
2.2100,0.0000,0.5000,1.5000,0.5000
2.3200,0.0000,0.5000,2.0000,0.5000
2.3600,0.0000,0.5000,2.5000,0.5000
2.6300,0.0000,1.0000,2.5000,0.5000
2.8300,0.5000,1.0000,2.5000,0.5000
2.8500,0.5000,1.0000,3.0000,0.5000
2.8900,1.0000,1.0000,3.0000,0.5000
3.3300,1.0000,1.0000,3.5000,0.5000
3.3700,1.0000,1.0000,3.5000,1.0000
3.4000,1.0000,1.0000,4.0000,1.0000
3.5000,1.5000,1.0000,4.0000,1.0000
3.6000,1.5000,1.0000,4.5000,1.0000
3.7300,1.5000,1.0000,5.0000,1.0000
3.7400,1.5000,1.0000,5.0000,1.5000
3.8200,1.5000,1.5000,5.0000,1.5000
4.2000,1.5000,2.0000,5.0000,2.0000
4.2300,2.0000,2.0000,5.0000,2.0000
4.3000,2.5000,2.0000,5.0000,2.0000
4.3600,2.5000,2.0000,5.0000,2.5000
4.3700,2.5000,2.0000,5.0000,3.0000
4.4000,2.5000,2.0000,5.0000,3.5000
4.6400,3.0000,2.0000,5.0000,3.5000
4.6700,3.0000,2.0000,5.0000,4.0000
4.9200,3.5000,2.0000,5.0000,4.0000
5.2800,3.5000,2.5000,5.0000,4.0000
5.3000,3.5000,3.0000,5.0000,4.0000
5.6000,3.5000,3.0000,5.5000,4.0000
6.0700,3.5000,3.0000,6.0000,4.0000
6.2400,3.5000,3.5000,6.0000,4.0000
6.7000,4.0000,3.5000,6.0000,4.0000
7.4600,4.0000,4.0000,6.0000,4.0000
7.5100,4.0000,4.0000,6.5000,4.0000
8.1100,4.0000,4.0000,6.5000,4.5000
9.0400,4.5000,4.0000,6.5000,4.5000
9.8300,5.0000,4.0000,6.5000,4.5000
9.9700,5.0000,4.5000,6.5000,4.5000
10.7000,5.0000,4.5000,6.5000,5.0000
10.9100,5.0000,4.5000,7.0000,5.0000
11.4400,5.0000,4.5000,7.5000,5.0000
13.6700,5.0000,4.5000,7.5000,5.5000
17.1300,5.0000,4.5000,8.0000,5.5000
19.7400,5.0000,5.0000,8.0000,5.5000
19.7500,5.0000,5.5000,8.0000,5.5000
21.0700,5.5000,5.5000,8.0000,5.5000
24.0900,5.5000,5.5000,8.5000,5.5000
25.3600,5.5000,6.0000,8.5000,5.5000
25.5000,6.0000,6.0000,8.5000,5.5000
31.1200,6.0000,6.0000,9.0000,5.5000
32.2000,6.0000,6.0000,9.0000,6.0000
32.7300,6.0000,6.5000,9.0000,6.0000
34.8200,6.0000,6.5000,9.5000,6.0000
38.6700,6.0000,6.5000,9.5000,6.5000
38.8900,6.5000,6.5000,9.5000,6.5000
38.9400,6.5000,6.5000,9.5000,7.0000
40.3700,6.5000,6.5000,10.0000,7.0000
42.0200,6.5000,6.5000,10.5000,7.0000
46.3100,6.5000,6.5000,11.0000,7.0000
60.0700,6.5000,7.0000,11.0000,7.0000
60.8300,6.5000,7.0000,11.0000,7.5000
61.1800,6.5000,7.0000,11.0000,8.0000
61.4400,7.0000,7.0000,11.0000,8.0000
61.6600,7.0000,7.0000,11.0000,8.5000
62.4100,7.0000,7.5000,11.0000,8.5000
62.7000,7.0000,7.5000,11.0000,9.0000
62.7200,7.0000,8.0000,11.0000,9.0000
65.0300,7.0000,8.0000,11.0000,9.5000
65.1400,7.0000,8.5000,11.0000,9.5000
65.2000,7.0000,8.5000,11.0000,10.0000
66.1000,7.0000,8.5000,11.0000,10.5000
68.1900,7.0000,8.5000,11.0000,11.0000
68.5000,7.0000,9.0000,11.0000,11.0000
70.2200,7.0000,9.5000,11.0000,11.0000
70.7200,7.0000,9.5000,11.5000,11.0000
71.3500,7.0000,10.0000,11.5000,11.0000
72.2000,7.0000,10.5000,11.5000,11.0000
72.2800,7.0000,10.5000,11.5000,11.5000
73.2200,7.0000,11.0000,11.5000,11.5000
74.0400,7.0000,11.5000,11.5000,11.5000
76.2600,7.0000,11.5000,11.5000,12.0000
77.2100,7.0000,11.5000,11.5000,12.5000
77.5700,7.0000,11.5000,12.0000,12.5000
78.2000,7.0000,11.5000,12.0000,13.0000
78.2300,7.0000,12.0000,12.0000,13.0000
79.0900,7.0000,12.0000,12.0000,13.5000
82.9300,7.0000,12.0000,12.0000,14.0000
83.9400,7.0000,12.5000,12.0000,14.0000
84.0900,7.0000,12.5000,12.0000,14.5000
84.5600,7.0000,12.5000,12.0000,15.0000
85.2100,7.0000,12.5000,12.0000,15.5000
85.9600,7.0000,12.5000,12.0000,16.0000
86.6100,7.0000,12.5000,12.0000,16.5000
87.0000,7.0000,12.5000,12.0000,17.0000
91.9000,7.0000,12.5000,12.5000,17.0000
92.8300,7.0000,12.5000,12.5000,17.5000
92.8700,7.0000,12.5000,12.5000,18.0000
94.0800,7.0000,13.0000,12.5000,18.0000
98.6100,7.0000,13.5000,12.5000,18.0000
101.8900,7.0000,13.5000,12.5000,18.5000
109.0500,7.0000,13.5000,12.5000,19.0000
109.4800,7.0000,14.0000,12.5000,19.0000
111.4400,7.0000,14.0000,12.5000,19.5000
112.5200,7.0000,14.0000,12.5000,20.0000
112.5700,7.0000,14.0000,12.5000,20.5000
113.2800,7.5000,14.0000,12.5000,20.5000
115.8500,7.5000,14.0000,12.5000,21.0000
116.6600,7.5000,14.0000,12.5000,21.5000
116.7000,7.5000,14.5000,12.5000,21.5000
117.4700,7.5000,14.5000,12.5000,22.0000
118.6500,7.5000,14.5000,12.5000,22.5000
123.0000,7.5000,14.5000,12.5000,23.0000
127.4700,7.5000,14.5000,12.5000,23.5000
128.1000,8.0000,14.5000,12.5000,23.5000
129.8200,8.0000,14.5000,12.5000,24.0000
137.0700,8.0000,15.0000,12.5000,24.0000
142.1600,8.0000,15.0000,13.0000,24.0000
145.4400,8.0000,15.0000,13.0000,24.5000
151.5000,8.0000,15.0000,13.5000,24.5000
153.6400,8.0000,15.0000,13.5000,25.0000
157.1100,8.0000,15.0000,14.0000,25.0000
157.9100,8.0000,15.5000,14.0000,25.0000
160.3100,8.0000,16.0000,14.0000,25.0000
180.7500,8.0000,16.0000,14.0000,25.5000
189.7500,8.0000,16.5000,14.0000,25.5000
191.3600,8.0000,17.0000,14.0000,25.5000
201.1000,8.5000,17.0000,14.0000,25.5000
202.1200,8.5000,17.0000,14.0000,26.0000
210.1300,8.5000,17.0000,14.5000,26.0000
212.9400,8.5000,17.0000,14.5000,26.5000
226.8500,8.5000,17.0000,14.5000,27.0000
227.6800,8.5000,17.5000,14.5000,27.0000
229.4000,8.5000,17.5000,14.5000,27.5000
231.4600,8.5000,17.5000,14.5000,28.0000
233.2100,8.5000,18.0000,14.5000,28.0000
236.0200,8.5000,18.5000,14.5000,28.0000
236.4100,8.5000,18.5000,15.0000,28.0000
238.6100,8.5000,18.5000,15.0000,28.5000
238.6300,8.5000,19.0000,15.0000,28.5000
242.2000,8.5000,19.0000,15.0000,29.0000
243.8500,8.5000,19.0000,15.0000,29.5000
248.3600,8.5000,19.0000,15.0000,30.0000
250.5000,8.5000,19.0000,15.0000,30.5000
266.7900,8.5000,19.0000,15.0000,31.0000
270.3800,8.5000,19.0000,15.5000,31.0000
280.8300,8.5000,19.0000,15.5000,31.5000
286.4200,8.5000,19.0000,15.5000,32.0000
298.2600,8.5000,19.0000,16.0000,32.0000
305.3600,8.5000,19.0000,16.0000,32.5000
309.6700,8.5000,19.0000,16.5000,32.5000
314.3800,8.5000,19.5000,16.5000,32.5000
320.9400,8.5000,19.5000,16.5000,33.0000
333.8600,8.5000,20.0000,16.5000,33.0000
335.0400,9.0000,20.0000,16.5000,33.0000
337.1400,9.0000,20.5000,16.5000,33.0000
344.8800,9.0000,20.5000,16.5000,33.5000
357.2700,9.5000,20.5000,16.5000,33.5000
365.0400,9.5000,20.5000,16.5000,34.0000
410.8500,10.0000,20.5000,16.5000,34.0000
422.0500,10.0000,20.5000,16.5000,34.5000
427.1900,10.5000,20.5000,16.5000,34.5000
441.5600,10.5000,20.5000,16.5000,35.0000
444.9000,11.0000,20.5000,16.5000,35.0000
447.5700,11.0000,21.0000,16.5000,35.0000
466.3400,11.0000,21.0000,16.5000,35.5000
471.5200,11.0000,21.0000,17.0000,35.5000
513.1600,11.0000,21.0000,17.0000,36.0000
519.3800,11.0000,21.0000,17.5000,36.0000
560.3600,11.5000,21.0000,17.5000,36.0000
571.7900,11.5000,21.0000,17.5000,36.5000
587.4400,11.5000,21.0000,18.0000,36.5000
726.8200,12.0000,21.0000,18.0000,36.5000
801.0400,12.0000,21.0000,18.0000,37.0000
820.4800,12.0000,21.0000,18.5000,37.0000
835.0500,12.0000,21.0000,18.5000,37.5000
837.7900,12.0000,21.5000,18.5000,37.5000
884.4800,12.0000,21.5000,18.5000,38.0000
884.5600,12.0000,21.5000,18.5000,38.5000
886.3300,12.0000,21.5000,18.5000,39.0000
946.7600,12.0000,21.5000,18.5000,39.5000
947.3700,12.5000,21.5000,18.5000,39.5000
952.9700,12.5000,21.5000,19.0000,39.5000
976.7500,12.5000,22.0000,19.0000,39.5000
1027.2900,13.0000,22.0000,19.0000,39.5000
1070.8200,13.0000,22.0000,19.0000,40.0000
1119.7800,13.0000,22.0000,19.0000,40.5000
1153.4000,13.5000,22.0000,19.0000,40.5000
1246.1300,13.5000,22.0000,19.5000,40.5000
1317.1600,13.5000,22.0000,20.0000,40.5000
1363.1200,13.5000,22.5000,20.0000,40.5000
1363.7100,13.5000,22.5000,20.0000,41.0000
1369.8800,14.0000,22.5000,20.0000,41.0000
1403.1100,14.0000,22.5000,20.0000,41.5000
1554.9600,14.0000,22.5000,20.5000,41.5000
1666.7600,14.0000,22.5000,20.5000,42.0000
1800.0000,14.0000,22.5000,20.5000,42.0000


==> fig/tikz_data/cactus_sparse_alpha75.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
0.5800,0.0000,0.0000,0.5000,0.0000
0.9500,0.5000,0.0000,0.5000,0.0000
0.9700,1.0000,0.0000,0.5000,0.0000
1.0200,1.5000,0.0000,0.5000,0.0000
1.4300,1.5000,0.0000,0.5000,0.5000
1.4700,1.5000,0.0000,1.0000,1.0000
1.4900,1.5000,0.0000,1.5000,1.0000
1.6000,1.5000,0.0000,2.0000,1.0000
1.6300,1.5000,0.0000,2.5000,1.0000
1.7700,1.5000,0.0000,3.0000,1.0000
1.9900,1.5000,0.0000,3.5000,1.0000
2.4500,1.5000,0.5000,3.5000,1.0000
2.5300,1.5000,0.5000,3.5000,1.5000
2.8400,2.0000,0.5000,3.5000,1.5000
2.9600,2.0000,0.5000,3.5000,2.0000
3.0900,2.0000,0.5000,4.0000,2.0000
3.3400,2.0000,1.0000,4.0000,2.0000
3.5100,2.0000,1.5000,4.0000,2.0000
3.7300,2.0000,2.0000,4.0000,2.0000
3.9700,2.0000,2.0000,4.5000,2.0000
4.0000,2.0000,2.5000,4.5000,2.0000
4.1600,2.0000,2.5000,5.0000,2.0000
4.2800,2.5000,2.5000,5.0000,2.0000
5.1500,2.5000,3.0000,5.0000,2.0000
5.5600,2.5000,3.0000,5.0000,2.5000
6.1300,2.5000,3.0000,5.0000,3.0000
6.1500,2.5000,3.0000,5.5000,3.0000
6.5100,2.5000,3.0000,6.0000,3.0000
7.3200,2.5000,3.0000,6.5000,3.0000
7.6400,3.0000,3.0000,6.5000,3.0000
7.6600,3.0000,3.0000,6.5000,3.5000
8.1300,3.5000,3.0000,6.5000,3.5000
8.2500,4.0000,3.0000,6.5000,3.5000
8.7900,4.0000,3.0000,7.0000,3.5000
9.1000,4.0000,3.0000,7.5000,3.5000
9.3400,4.5000,3.0000,7.5000,3.5000
9.6000,5.0000,3.0000,7.5000,3.5000
11.9300,5.0000,3.5000,8.0000,3.5000
12.7200,5.0000,3.5000,8.5000,3.5000
13.4800,5.0000,3.5000,8.5000,4.0000
13.5000,5.0000,4.0000,8.5000,4.0000
13.8600,5.0000,4.0000,9.0000,4.0000
14.9400,5.0000,4.0000,9.5000,4.0000
15.9100,5.0000,4.0000,9.5000,4.5000
16.6500,5.5000,4.0000,9.5000,4.5000
19.6700,5.5000,4.0000,10.0000,4.5000
22.2500,5.5000,4.0000,10.5000,4.5000
24.7700,5.5000,4.5000,10.5000,4.5000
25.1100,6.0000,4.5000,10.5000,4.5000
27.2100,6.0000,5.0000,10.5000,4.5000
28.4500,6.0000,5.0000,11.0000,4.5000
29.4300,6.0000,5.0000,11.0000,5.0000
29.7000,6.0000,5.5000,11.0000,5.0000
30.7300,6.0000,5.5000,11.0000,5.5000
31.4100,6.0000,5.5000,11.5000,5.5000
31.7700,6.0000,6.0000,11.5000,5.5000
32.1300,6.5000,6.0000,11.5000,5.5000
32.3200,6.5000,6.0000,12.0000,5.5000
37.0100,6.5000,6.0000,12.0000,6.0000
38.4900,6.5000,6.0000,12.0000,6.5000
39.3800,6.5000,6.0000,12.5000,6.5000
39.4900,6.5000,6.5000,13.0000,6.5000
40.0100,6.5000,6.5000,13.0000,7.0000
40.7800,6.5000,6.5000,13.0000,7.5000
40.8300,7.0000,6.5000,13.0000,7.5000
44.9800,7.0000,6.5000,13.5000,7.5000
46.4100,7.0000,6.5000,13.5000,8.0000
46.7200,7.0000,6.5000,14.0000,8.0000
48.4100,7.0000,7.0000,14.0000,8.0000
48.5800,7.5000,7.0000,14.0000,8.0000
48.6300,7.5000,7.5000,14.0000,8.0000
56.5500,8.0000,7.5000,14.0000,8.5000
61.6400,8.0000,8.0000,14.0000,8.5000
61.9000,8.5000,8.0000,14.0000,8.5000
62.0300,8.5000,8.0000,14.0000,9.0000
62.9500,8.5000,8.0000,14.0000,9.5000
63.5700,8.5000,8.0000,14.0000,10.0000
64.9400,8.5000,8.5000,14.0000,10.0000
65.0800,8.5000,9.0000,14.0000,10.0000
65.2000,8.5000,9.0000,14.0000,10.5000
65.3200,8.5000,9.5000,14.0000,10.5000
65.8500,8.5000,9.5000,14.0000,11.0000
66.3100,8.5000,9.5000,14.0000,11.5000
67.8800,8.5000,9.5000,14.0000,12.0000
68.2300,8.5000,9.5000,14.0000,12.5000
68.4600,8.5000,9.5000,14.0000,13.0000
68.7000,8.5000,9.5000,14.0000,13.5000
69.1600,8.5000,10.0000,14.0000,13.5000
71.6100,8.5000,10.5000,14.0000,13.5000
73.1100,8.5000,11.0000,14.0000,13.5000
73.6300,8.5000,11.0000,14.0000,14.0000
74.7300,8.5000,11.0000,14.0000,14.5000
74.7700,8.5000,11.5000,14.0000,14.5000
75.2900,8.5000,11.5000,14.0000,15.0000
76.7700,8.5000,12.0000,14.0000,15.0000
79.5600,8.5000,12.5000,14.0000,15.0000
83.3900,8.5000,12.5000,14.0000,15.5000
84.4800,8.5000,12.5000,14.5000,15.5000
84.8900,8.5000,12.5000,14.5000,16.0000
85.2800,8.5000,12.5000,14.5000,16.5000
85.3200,8.5000,12.5000,14.5000,17.0000
86.1900,8.5000,12.5000,14.5000,17.5000
87.2700,8.5000,13.0000,14.5000,17.5000
88.3600,8.5000,13.0000,14.5000,18.0000
90.5500,8.5000,13.5000,14.5000,18.0000
92.1600,8.5000,13.5000,14.5000,18.5000
92.1900,8.5000,13.5000,14.5000,19.0000
92.4500,8.5000,13.5000,14.5000,19.5000
93.1500,8.5000,13.5000,14.5000,20.0000
93.3400,8.5000,14.0000,14.5000,20.0000
93.7300,8.5000,14.5000,14.5000,20.0000
96.5600,9.0000,14.5000,14.5000,20.0000
99.1500,9.0000,15.0000,14.5000,20.0000
103.0900,9.0000,15.0000,14.5000,20.5000
104.0100,9.0000,15.5000,14.5000,20.5000
104.1800,9.0000,15.5000,14.5000,21.0000
104.3700,9.0000,15.5000,14.5000,21.5000
104.5800,9.0000,15.5000,14.5000,22.0000
105.4600,9.0000,15.5000,14.5000,22.5000
106.9800,9.0000,15.5000,14.5000,23.0000
110.0500,9.0000,15.5000,14.5000,23.5000
110.2000,9.0000,15.5000,14.5000,24.0000
110.4600,9.0000,15.5000,15.0000,24.0000
111.1400,9.0000,15.5000,15.0000,24.5000
111.4200,9.0000,15.5000,15.0000,25.0000
112.2100,9.0000,15.5000,15.0000,25.5000
112.7600,9.0000,15.5000,15.5000,25.5000
112.8900,9.0000,16.0000,15.5000,25.5000
112.9400,9.0000,16.5000,15.5000,25.5000
115.6500,9.0000,16.5000,15.5000,26.0000
117.2900,9.0000,16.5000,15.5000,26.5000
118.5100,9.0000,16.5000,15.5000,27.0000
120.1100,9.5000,16.5000,15.5000,27.0000
125.0400,9.5000,16.5000,15.5000,27.5000
125.5700,9.5000,16.5000,15.5000,28.0000
125.6100,9.5000,16.5000,15.5000,28.5000
126.7700,9.5000,16.5000,16.0000,28.5000
127.2600,9.5000,16.5000,16.5000,28.5000
127.9200,9.5000,16.5000,16.5000,29.0000
128.3100,9.5000,16.5000,16.5000,29.5000
128.5200,9.5000,16.5000,16.5000,30.0000
129.9300,9.5000,16.5000,17.0000,30.0000
131.2700,9.5000,16.5000,17.0000,30.5000
134.3300,9.5000,16.5000,17.0000,31.0000
136.6900,9.5000,16.5000,17.0000,31.5000
137.0900,10.0000,16.5000,17.0000,31.5000
139.4000,10.0000,17.0000,17.0000,31.5000
139.9300,10.0000,17.0000,17.0000,32.0000
143.8700,10.0000,17.5000,17.0000,32.0000
145.9300,10.0000,17.5000,17.0000,32.5000
149.3900,10.0000,17.5000,17.0000,33.0000
149.8200,10.0000,17.5000,17.0000,33.5000
150.3200,10.0000,18.0000,17.0000,33.5000
151.1800,10.0000,18.0000,17.5000,33.5000
152.8800,10.0000,18.0000,17.5000,34.0000
155.3900,10.5000,18.0000,17.5000,34.0000
161.0200,10.5000,18.0000,18.0000,34.0000
164.5100,10.5000,18.5000,18.0000,34.0000
165.9300,11.0000,18.5000,18.0000,34.0000
176.5400,11.0000,19.0000,18.0000,34.0000
178.6500,11.0000,19.0000,18.5000,34.0000
182.5800,11.0000,19.0000,18.5000,34.5000
183.6700,11.0000,19.0000,19.0000,34.5000
184.9600,11.5000,19.0000,19.0000,34.5000
188.3400,11.5000,19.0000,19.0000,35.0000
190.4100,11.5000,19.0000,19.0000,35.5000
191.0000,11.5000,19.5000,19.0000,35.5000
193.3900,12.0000,19.5000,19.0000,35.5000
195.0600,12.0000,20.0000,19.0000,35.5000
196.0000,12.0000,20.0000,19.0000,36.0000
201.3200,12.0000,20.0000,19.0000,36.5000
202.5700,12.0000,20.0000,19.0000,37.0000
203.9600,12.0000,20.0000,19.0000,37.5000
206.8700,12.0000,20.0000,19.0000,38.0000
213.2900,12.0000,20.0000,19.0000,38.5000
222.1800,12.0000,20.5000,19.0000,38.5000
223.2800,12.0000,20.5000,19.0000,39.0000
224.9300,12.0000,20.5000,19.0000,39.5000
241.1100,12.0000,20.5000,19.0000,40.0000
242.4600,12.0000,20.5000,19.0000,40.5000
242.8900,12.0000,20.5000,19.5000,40.5000
245.1100,12.0000,20.5000,19.5000,41.0000
247.4900,12.0000,21.0000,19.5000,41.0000
249.2300,12.5000,21.0000,19.5000,41.0000
249.3900,12.5000,21.5000,19.5000,41.0000
250.2100,12.5000,21.5000,19.5000,41.5000
261.2000,12.5000,21.5000,19.5000,42.0000
262.8000,12.5000,21.5000,20.0000,42.0000
263.9500,12.5000,21.5000,20.0000,42.5000
264.4500,12.5000,21.5000,20.0000,43.0000
265.6300,12.5000,21.5000,20.0000,43.5000
268.0900,12.5000,21.5000,20.0000,44.0000
268.4300,12.5000,21.5000,20.5000,44.0000
275.7100,12.5000,21.5000,20.5000,44.5000
276.4300,12.5000,21.5000,20.5000,45.0000
276.5500,12.5000,21.5000,20.5000,45.5000
281.6600,12.5000,21.5000,20.5000,46.0000
284.7300,12.5000,21.5000,20.5000,46.5000
286.8500,12.5000,21.5000,20.5000,47.0000
291.4100,12.5000,21.5000,20.5000,47.5000
292.1800,12.5000,21.5000,20.5000,48.0000
314.2700,12.5000,22.0000,20.5000,48.0000
314.5500,12.5000,22.0000,20.5000,48.5000
319.6500,12.5000,22.0000,20.5000,49.0000
321.0700,12.5000,22.0000,20.5000,49.5000
321.3500,12.5000,22.0000,20.5000,50.0000
322.1400,12.5000,22.0000,20.5000,50.5000
323.0500,12.5000,22.0000,20.5000,51.0000
337.3900,12.5000,22.0000,20.5000,51.5000
363.8100,12.5000,22.0000,20.5000,52.0000
365.0800,12.5000,22.0000,21.0000,52.0000
369.2600,12.5000,22.0000,21.0000,52.5000
369.7200,13.0000,22.0000,21.0000,52.5000
370.4900,13.0000,22.0000,21.5000,52.5000
372.1600,13.0000,22.0000,22.0000,52.5000
383.8600,13.0000,22.0000,22.0000,53.0000
392.5600,13.0000,22.0000,22.0000,53.5000
428.4200,13.0000,22.0000,22.0000,54.0000
440.8300,13.0000,22.0000,22.0000,54.5000
441.0500,13.5000,22.0000,22.0000,54.5000
442.8600,13.5000,22.5000,22.0000,54.5000
468.7000,13.5000,22.5000,22.5000,54.5000
506.3600,13.5000,22.5000,22.5000,55.0000
508.8400,13.5000,23.0000,22.5000,55.0000
520.7000,13.5000,23.0000,22.5000,55.5000
528.2200,13.5000,23.0000,23.0000,55.5000
552.2100,13.5000,23.0000,23.0000,56.0000
553.1000,13.5000,23.5000,23.0000,56.0000
558.1200,13.5000,23.5000,23.0000,56.5000
572.9000,14.0000,23.5000,23.0000,56.5000
656.3300,14.5000,23.5000,23.0000,56.5000
659.9800,14.5000,23.5000,23.0000,57.0000
697.7500,14.5000,23.5000,23.5000,57.0000
728.4000,14.5000,23.5000,24.0000,57.0000
739.2900,14.5000,24.0000,24.0000,57.0000
754.4700,15.0000,24.0000,24.0000,57.0000
822.7600,15.0000,24.0000,24.5000,57.0000
885.0300,15.0000,24.0000,24.5000,57.5000
892.6800,15.0000,24.0000,25.0000,57.5000
970.4100,15.0000,24.0000,25.0000,58.0000
982.1000,15.0000,24.0000,25.5000,58.0000
990.2500,15.0000,24.0000,26.0000,58.0000
1060.6200,15.0000,24.0000,26.0000,58.5000
1148.9100,15.0000,24.0000,26.5000,58.5000
1151.6400,15.0000,24.0000,26.5000,59.0000
1218.3200,15.0000,24.5000,26.5000,59.0000
1270.8600,15.0000,24.5000,26.5000,59.5000
1280.3800,15.5000,24.5000,26.5000,59.5000
1405.6500,15.5000,24.5000,26.5000,60.0000
1429.9900,15.5000,25.0000,26.5000,60.0000
1433.3500,15.5000,25.0000,27.0000,60.0000
1490.3300,15.5000,25.5000,27.0000,60.0000
1620.5000,15.5000,25.5000,27.0000,60.5000
1783.9100,16.0000,25.5000,27.0000,60.5000
1800.0000,16.0000,25.5000,27.0000,60.5000


==> fig/tikz_data/cactus_standard_alpha100.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
0.7200,0.0000,0.0000,0.0000,0.0000
0.7900,0.0000,0.0000,0.3333,0.0000
0.8200,0.0000,0.0000,0.3333,0.0000
1.0300,0.0000,0.0000,0.3333,0.0000
1.1100,0.0000,0.0000,0.3333,0.0000
1.2000,0.0000,0.0000,0.3333,0.0000
1.2800,0.0000,0.0000,0.3333,0.0000
1.3300,0.0000,0.0000,0.6667,0.0000
1.3800,0.0000,0.0000,0.6667,0.0000
1.5300,0.0000,0.0000,0.6667,0.0000
1.6200,0.0000,0.0000,0.6667,0.0000
1.6500,0.0000,0.0000,0.6667,0.0000
1.6900,0.0000,0.0000,1.0000,0.0000
1.7400,0.0000,0.0000,1.0000,0.0000
1.9000,0.0000,0.0000,1.0000,0.0000
1.9300,0.0000,0.0000,1.0000,0.0000
2.0100,0.0000,0.0000,1.0000,0.0000
2.0500,0.0000,0.0000,1.0000,0.0000
2.1200,0.0000,0.0000,1.0000,0.0000
2.1800,0.0000,0.0000,1.0000,0.0000
2.2100,0.0000,0.0000,1.0000,0.0000
2.2200,0.0000,0.0000,1.0000,0.0000
2.2900,0.0000,0.0000,1.0000,0.0000
2.3400,0.0000,0.0000,1.0000,0.0000
2.3500,0.0000,0.0000,1.0000,0.0000
2.3800,0.0000,0.0000,1.0000,0.0000
2.3900,0.0000,0.0000,1.0000,0.0000
2.4900,0.0000,0.0000,1.0000,0.0000
2.5300,0.0000,0.0000,1.0000,0.0000
2.5600,0.0000,0.0000,1.0000,0.0000
2.6000,0.0000,0.0000,1.0000,0.0000
2.7400,0.0000,0.0000,1.0000,0.0000
2.7600,0.0000,0.0000,1.0000,0.0000
2.8100,0.0000,0.0000,1.0000,0.0000
2.8600,0.0000,0.0000,1.0000,0.0000
2.8700,0.0000,0.0000,1.0000,0.0000
2.9300,0.0000,0.0000,1.3333,0.0000
3.0600,0.0000,0.0000,1.3333,0.0000
3.1900,0.0000,0.0000,1.6667,0.0000
3.3700,0.0000,0.0000,1.6667,0.0000
3.3800,0.0000,0.0000,1.6667,0.0000
3.3900,0.0000,0.0000,2.0000,0.0000
3.4900,0.0000,0.0000,2.0000,0.0000
3.5500,0.0000,0.0000,2.3333,0.0000
3.5700,0.0000,0.0000,2.3333,0.0000
3.6000,0.0000,0.0000,2.6667,0.0000
3.6200,0.0000,0.0000,2.6667,0.0000
3.7700,0.0000,0.0000,3.0000,0.0000
3.8100,0.0000,0.0000,3.0000,0.0000
3.8400,0.0000,0.0000,3.3333,0.0000
3.8700,0.0000,0.0000,3.3333,0.0000
3.8800,0.3333,0.0000,3.3333,0.0000
3.9300,0.3333,0.0000,3.3333,0.0000
4.0200,0.3333,0.0000,3.3333,0.0000
4.0300,0.3333,0.0000,3.6667,0.0000
4.2200,0.3333,0.0000,3.6667,0.0000
4.3100,0.3333,0.0000,4.0000,0.0000
4.4200,0.3333,0.0000,4.0000,0.0000
4.4300,0.3333,0.0000,4.0000,0.0000
4.5100,0.3333,0.0000,4.0000,0.0000
4.5800,0.3333,0.0000,4.0000,0.3333
4.6800,0.3333,0.0000,4.0000,0.3333
4.8400,0.3333,0.0000,4.0000,0.3333
4.9000,0.3333,0.0000,4.3333,0.3333
4.9200,0.3333,0.0000,4.3333,0.3333
4.9400,0.3333,0.0000,4.6667,0.3333
4.9500,0.3333,0.0000,4.6667,0.3333
5.0300,0.3333,0.0000,4.6667,0.3333
5.1300,0.3333,0.0000,4.6667,0.3333
5.1700,0.3333,0.0000,4.6667,0.3333
5.2700,0.3333,0.0000,4.6667,0.3333
5.3200,0.3333,0.0000,5.0000,0.3333
5.4100,0.3333,0.0000,5.0000,0.3333
5.4500,0.3333,0.0000,5.0000,0.3333
5.4800,0.3333,0.0000,5.0000,0.3333
5.6000,0.3333,0.0000,5.0000,0.3333
5.7500,0.3333,0.0000,5.3333,0.3333
5.9200,0.3333,0.0000,5.6667,0.3333
5.9700,0.3333,0.0000,5.6667,0.3333
6.2500,0.6667,0.0000,5.6667,0.3333
6.3100,0.6667,0.0000,5.6667,0.3333
6.3800,0.6667,0.0000,6.0000,0.3333
6.4100,0.6667,0.0000,6.3333,0.3333
6.6000,0.6667,0.0000,6.3333,0.3333
6.8200,0.6667,0.0000,6.3333,0.3333
6.8700,0.6667,0.0000,6.3333,0.3333
7.0500,0.6667,0.0000,6.3333,0.6667
7.0800,0.6667,0.0000,6.3333,0.6667
7.1300,0.6667,0.0000,6.3333,0.6667
7.2200,0.6667,0.0000,6.3333,0.6667
7.2300,0.6667,0.0000,6.6667,0.6667
7.2900,0.6667,0.0000,6.6667,0.6667
7.3300,0.6667,0.0000,6.6667,0.6667
7.3900,0.6667,0.0000,7.0000,0.6667
7.5400,0.6667,0.0000,7.0000,0.6667
7.6300,0.6667,0.0000,7.0000,0.6667
7.7400,0.6667,0.0000,7.0000,0.6667
7.8000,0.6667,0.0000,7.3333,0.6667
8.0000,0.6667,0.0000,7.3333,0.6667
8.0600,0.6667,0.0000,7.6667,0.6667
8.1400,0.6667,0.0000,8.0000,0.6667
8.1900,1.0000,0.0000,8.0000,0.6667
8.3000,1.0000,0.0000,8.3333,0.6667
8.4300,1.0000,0.0000,8.3333,0.6667
8.4600,1.0000,0.0000,8.3333,0.6667
8.6400,1.0000,0.0000,8.3333,0.6667
9.3000,1.0000,0.0000,8.3333,0.6667
9.3400,1.0000,0.0000,8.3333,0.6667
9.5300,1.0000,0.0000,8.6667,0.6667
9.7500,1.0000,0.0000,8.6667,0.6667
9.7700,1.0000,0.0000,8.6667,0.6667
9.8100,1.0000,0.0000,8.6667,0.6667
9.8600,1.0000,0.0000,8.6667,0.6667
9.9800,1.0000,0.0000,9.0000,0.6667
10.0300,1.0000,0.0000,9.0000,0.6667
10.0600,1.0000,0.0000,9.0000,0.6667
10.1100,1.0000,0.0000,9.3333,0.6667
10.1600,1.0000,0.0000,9.3333,0.6667
10.2200,1.0000,0.0000,9.3333,0.6667
10.2600,1.0000,0.0000,9.3333,0.6667
10.4700,1.0000,0.0000,9.6667,0.6667
10.4900,1.0000,0.0000,9.6667,0.6667
10.5100,1.0000,0.0000,9.6667,0.6667
10.5900,1.0000,0.0000,9.6667,0.6667
10.6900,1.0000,0.0000,9.6667,0.6667
10.7000,1.0000,0.0000,9.6667,1.0000
10.7100,1.0000,0.0000,10.0000,1.0000
10.8500,1.0000,0.0000,10.0000,1.0000
10.9000,1.0000,0.0000,10.3333,1.0000
10.9900,1.0000,0.0000,10.3333,1.0000
11.2500,1.0000,0.0000,10.6667,1.0000
11.6700,1.0000,0.0000,10.6667,1.0000
11.7700,1.0000,0.0000,10.6667,1.0000
11.9100,1.0000,0.0000,10.6667,1.0000
12.0400,1.0000,0.0000,10.6667,1.0000
12.4600,1.0000,0.0000,10.6667,1.0000
12.5400,1.0000,0.3333,10.6667,1.0000
12.6100,1.0000,0.3333,10.6667,1.0000
12.8700,1.0000,0.3333,10.6667,1.0000
13.4600,1.0000,0.3333,10.6667,1.0000
13.4800,1.0000,0.3333,10.6667,1.0000
13.6100,1.0000,0.3333,10.6667,1.0000
13.6900,1.0000,0.3333,11.0000,1.0000
14.2700,1.0000,0.6667,11.0000,1.0000
14.6900,1.0000,0.6667,11.0000,1.0000
15.4400,1.0000,0.6667,11.0000,1.0000
15.5000,1.0000,0.6667,11.0000,1.0000
15.9600,1.0000,0.6667,11.0000,1.0000
16.4200,1.0000,0.6667,11.0000,1.0000
16.6400,1.0000,0.6667,11.3333,1.0000
16.9200,1.0000,0.6667,11.3333,1.0000
17.1900,1.0000,0.6667,11.3333,1.0000
17.3000,1.0000,0.6667,11.3333,1.0000
17.3100,1.0000,0.6667,11.6667,1.0000
17.4500,1.0000,1.0000,11.6667,1.0000
17.8400,1.0000,1.0000,11.6667,1.0000
18.0300,1.0000,1.0000,11.6667,1.0000
18.1100,1.0000,1.0000,11.6667,1.0000
18.3300,1.0000,1.0000,11.6667,1.0000
18.4300,1.0000,1.0000,11.6667,1.0000
18.4400,1.3333,1.0000,11.6667,1.0000
18.6300,1.3333,1.0000,12.0000,1.0000
18.7700,1.3333,1.0000,12.0000,1.0000
19.1900,1.3333,1.0000,12.0000,1.0000
19.3400,1.3333,1.0000,12.3333,1.0000
19.6700,1.3333,1.0000,12.3333,1.0000
19.7600,1.3333,1.0000,12.3333,1.0000
19.8600,1.3333,1.0000,12.3333,1.0000
19.9200,1.3333,1.0000,12.3333,1.0000
20.0400,1.3333,1.0000,12.3333,1.0000
20.1300,1.3333,1.0000,12.3333,1.0000
20.1500,1.3333,1.0000,12.3333,1.0000
20.2300,1.3333,1.0000,12.3333,1.0000
20.5800,1.3333,1.0000,12.3333,1.0000
20.7400,1.3333,1.0000,12.3333,1.0000
20.8800,1.3333,1.0000,12.6667,1.0000
21.4000,1.3333,1.0000,12.6667,1.0000
21.5300,1.3333,1.0000,12.6667,1.0000
21.8300,1.3333,1.0000,12.6667,1.0000
22.1600,1.3333,1.0000,12.6667,1.0000
22.3400,1.3333,1.0000,12.6667,1.0000
22.4500,1.3333,1.0000,12.6667,1.0000
22.5500,1.3333,1.0000,12.6667,1.0000
22.9700,1.3333,1.0000,12.6667,1.0000
23.1300,1.3333,1.0000,13.0000,1.0000
23.1400,1.3333,1.0000,13.0000,1.3333
23.2000,1.3333,1.0000,13.0000,1.3333
23.7000,1.3333,1.0000,13.0000,1.3333
23.8800,1.3333,1.0000,13.0000,1.3333
24.2500,1.3333,1.0000,13.3333,1.3333
24.3600,1.3333,1.0000,13.3333,1.3333
24.4300,1.3333,1.0000,13.3333,1.3333
25.0100,1.3333,1.0000,13.6667,1.3333
25.0400,1.3333,1.0000,13.6667,1.3333
25.1100,1.3333,1.0000,13.6667,1.3333
25.1800,1.3333,1.0000,14.0000,1.3333
25.4600,1.3333,1.0000,14.0000,1.3333
25.8300,1.3333,1.0000,14.0000,1.3333
26.1800,1.3333,1.0000,14.0000,1.3333
27.1100,1.3333,1.0000,14.0000,1.3333
27.9600,1.3333,1.0000,14.3333,1.3333
28.6800,1.3333,1.0000,14.3333,1.3333
29.5600,1.3333,1.0000,14.3333,1.3333
29.7400,1.3333,1.0000,14.3333,1.3333
30.2700,1.3333,1.0000,14.3333,1.3333
30.5000,1.3333,1.0000,14.3333,1.3333
31.4800,1.3333,1.0000,14.3333,1.3333
31.5300,1.3333,1.0000,14.6667,1.3333
31.7300,1.3333,1.0000,14.6667,1.3333
32.0200,1.3333,1.0000,14.6667,1.3333
32.1000,1.3333,1.0000,14.6667,1.3333
32.2500,1.3333,1.0000,14.6667,1.3333
33.1500,1.3333,1.0000,14.6667,1.3333
33.7300,1.3333,1.0000,14.6667,1.3333
33.9700,1.3333,1.0000,14.6667,1.3333
34.0800,1.3333,1.0000,14.6667,1.3333
34.5600,1.3333,1.3333,14.6667,1.3333
35.6800,1.3333,1.3333,15.0000,1.3333
36.0200,1.3333,1.3333,15.0000,1.3333
36.1900,1.3333,1.3333,15.0000,1.3333
36.3400,1.3333,1.3333,15.0000,1.3333
36.7500,1.3333,1.3333,15.0000,1.3333
36.8600,1.3333,1.3333,15.0000,1.3333
37.1200,1.3333,1.3333,15.0000,1.3333
38.1600,1.3333,1.3333,15.0000,1.3333
38.5900,1.3333,1.3333,15.0000,1.3333
39.2900,1.3333,1.3333,15.0000,1.3333
39.6100,1.3333,1.3333,15.0000,1.3333
39.7200,1.3333,1.3333,15.0000,1.3333
39.7500,1.3333,1.3333,15.3333,1.3333
40.0200,1.3333,1.3333,15.6667,1.3333
41.7700,1.3333,1.3333,15.6667,1.3333
42.4400,1.3333,1.3333,15.6667,1.3333
43.3400,1.3333,1.3333,15.6667,1.3333
43.5200,1.3333,1.3333,15.6667,1.3333
44.3300,1.3333,1.3333,15.6667,1.3333
44.3800,1.3333,1.3333,15.6667,1.3333
45.1200,1.3333,1.3333,16.0000,1.3333
45.2000,1.3333,1.3333,16.0000,1.3333
45.6300,1.3333,1.3333,16.0000,1.3333
45.6800,1.3333,1.3333,16.0000,1.3333
46.0500,1.3333,1.3333,16.3333,1.3333
46.4700,1.3333,1.3333,16.3333,1.3333
46.5900,1.3333,1.3333,16.3333,1.3333
48.3600,1.3333,1.3333,16.6667,1.3333
48.5800,1.3333,1.3333,16.6667,1.3333
48.8500,1.3333,1.3333,16.6667,1.3333
48.9800,1.3333,1.3333,16.6667,1.3333
49.0800,1.3333,1.3333,16.6667,1.3333
49.3700,1.3333,1.3333,17.0000,1.3333
49.5500,1.3333,1.3333,17.0000,1.3333
50.2800,1.3333,1.3333,17.0000,1.3333
50.3800,1.3333,1.3333,17.0000,1.3333
50.6100,1.3333,1.3333,17.0000,1.3333
51.2800,1.3333,1.3333,17.0000,1.3333
51.5400,1.3333,1.3333,17.6667,1.3333
51.6700,1.3333,1.3333,17.6667,1.3333
52.3500,1.3333,1.3333,17.6667,1.3333
52.6800,1.3333,1.3333,17.6667,1.3333
52.9100,1.3333,1.3333,17.6667,1.3333
53.5800,1.3333,1.3333,17.6667,1.3333
53.8600,1.3333,1.3333,17.6667,1.3333
54.6600,1.3333,1.3333,17.6667,1.3333
56.2800,1.3333,1.3333,17.6667,1.3333
57.5500,1.3333,1.3333,17.6667,1.3333
57.9500,1.3333,1.3333,18.0000,1.3333
58.6100,1.3333,1.3333,18.0000,1.3333
58.6500,1.6667,1.3333,18.0000,1.3333
58.7600,1.6667,1.3333,18.0000,1.3333
58.8000,1.6667,1.3333,18.0000,1.3333
58.9900,1.6667,1.3333,18.3333,1.3333
59.0900,1.6667,1.3333,18.3333,1.3333
59.2000,1.6667,1.3333,18.6667,1.3333
60.1100,1.6667,1.3333,18.6667,1.3333
60.7600,1.6667,1.3333,19.0000,1.3333
60.8500,1.6667,1.3333,19.0000,1.6667
60.9500,1.6667,1.3333,19.0000,2.0000
61.0000,1.6667,1.3333,19.0000,2.3333
61.0100,1.6667,1.3333,19.0000,2.6667
61.0300,1.6667,1.3333,19.0000,2.6667
61.1100,1.6667,1.3333,19.0000,2.6667
61.1200,1.6667,1.3333,19.0000,2.6667
61.1300,1.6667,1.3333,19.0000,3.0000
61.1500,1.6667,1.3333,19.0000,3.0000
61.1800,1.6667,1.3333,19.0000,3.3333
61.2000,1.6667,1.3333,19.0000,3.6667
61.2200,1.6667,1.3333,19.0000,4.0000
61.2700,1.6667,1.3333,19.0000,4.3333
61.3000,1.6667,1.3333,19.0000,4.3333
61.3100,1.6667,1.3333,19.0000,4.6667
61.3200,1.6667,1.3333,19.0000,5.0000
61.3400,1.6667,1.3333,19.0000,5.0000
61.3700,1.6667,1.3333,19.0000,5.3333
61.3800,1.6667,1.3333,19.0000,5.6667
61.4400,1.6667,1.3333,19.0000,6.0000
61.4500,1.6667,1.3333,19.0000,6.0000
61.4600,1.6667,1.3333,19.0000,6.0000
61.4800,1.6667,1.3333,19.0000,6.0000
61.4900,1.6667,1.3333,19.0000,6.3333
61.5300,1.6667,1.3333,19.0000,6.6667
61.5400,1.6667,1.3333,19.0000,6.6667
61.5500,1.6667,1.3333,19.0000,6.6667
61.5700,1.6667,1.3333,19.0000,7.0000
61.5800,1.6667,1.3333,19.0000,7.3333
61.6400,1.6667,1.3333,19.0000,7.6667
61.6500,1.6667,1.3333,19.0000,8.0000
61.6600,1.6667,1.3333,19.0000,8.3333
61.6700,1.6667,1.3333,19.0000,8.3333
61.7600,1.6667,1.3333,19.0000,8.3333
61.7700,1.6667,1.3333,19.0000,8.6667
61.8100,1.6667,1.3333,19.0000,9.0000
61.8400,1.6667,1.6667,19.0000,9.0000
61.8600,1.6667,1.6667,19.0000,9.3333
61.8800,1.6667,1.6667,19.0000,9.6667
61.9100,1.6667,1.6667,19.0000,9.6667
61.9200,1.6667,1.6667,19.0000,9.6667
62.0300,1.6667,1.6667,19.0000,10.0000
62.0800,1.6667,1.6667,19.0000,10.0000
62.2200,1.6667,1.6667,19.0000,10.3333
62.2400,1.6667,1.6667,19.0000,10.6667
62.2600,1.6667,1.6667,19.0000,10.6667
62.4000,1.6667,2.0000,19.0000,10.6667
62.4100,1.6667,2.0000,19.0000,10.6667
62.4400,1.6667,2.0000,19.0000,11.0000
62.4600,1.6667,2.3333,19.0000,11.3333
62.4900,1.6667,2.3333,19.0000,11.3333
62.5400,1.6667,2.3333,19.0000,11.3333
62.5600,1.6667,2.6667,19.0000,11.3333
62.5800,1.6667,2.6667,19.0000,11.6667
62.5900,1.6667,2.6667,19.0000,11.6667
62.6900,1.6667,2.6667,19.0000,11.6667
62.7200,1.6667,2.6667,19.0000,12.0000
62.7400,1.6667,2.6667,19.0000,12.3333
62.7600,1.6667,2.6667,19.0000,12.6667
62.8600,1.6667,2.6667,19.0000,13.0000
62.8800,1.6667,2.6667,19.0000,13.0000
63.0200,1.6667,2.6667,19.0000,13.0000
63.1000,1.6667,3.0000,19.0000,13.0000
63.1300,1.6667,3.3333,19.0000,13.0000
63.2600,1.6667,3.3333,19.0000,13.0000
63.3400,1.6667,3.6667,19.0000,13.0000
63.5000,1.6667,4.0000,19.0000,13.0000
63.5800,1.6667,4.0000,19.3333,13.0000
63.6200,1.6667,4.0000,19.3333,13.0000
63.6600,1.6667,4.3333,19.3333,13.0000
63.7800,1.6667,4.6667,19.3333,13.0000
63.7900,1.6667,5.0000,19.3333,13.0000
63.8100,1.6667,5.0000,19.3333,13.0000
63.9100,1.6667,5.0000,19.3333,13.3333
63.9300,1.6667,5.0000,19.3333,13.6667
64.0600,1.6667,5.0000,19.3333,14.0000
64.2000,1.6667,5.3333,19.3333,14.0000
64.2400,1.6667,5.3333,19.3333,14.0000
64.2900,1.6667,5.6667,19.3333,14.0000
64.3600,1.6667,5.6667,19.3333,14.0000
64.4100,1.6667,5.6667,19.3333,14.3333
64.4300,1.6667,6.0000,19.3333,14.3333
64.5900,1.6667,6.3333,19.3333,14.3333
64.6000,1.6667,6.6667,19.3333,14.3333
64.6600,1.6667,7.0000,19.3333,14.3333
64.6900,1.6667,7.0000,19.3333,14.3333
64.8100,1.6667,7.3333,19.3333,14.3333
64.9300,1.6667,7.3333,19.3333,14.3333
65.0900,1.6667,7.6667,19.3333,14.3333
65.1400,1.6667,7.6667,19.3333,14.6667
65.2800,1.6667,7.6667,19.3333,15.0000
65.3100,1.6667,7.6667,19.3333,15.3333
65.3800,1.6667,7.6667,19.3333,15.3333
65.4300,1.6667,7.6667,19.3333,15.3333
65.4600,1.6667,7.6667,19.3333,15.3333
65.5000,1.6667,8.0000,19.3333,15.3333
65.5100,1.6667,8.0000,19.3333,15.6667
65.5800,1.6667,8.0000,19.6667,15.6667
65.6300,1.6667,8.0000,19.6667,15.6667
65.6800,1.6667,8.0000,19.6667,16.0000
65.6900,1.6667,8.3333,19.6667,16.0000
65.7200,1.6667,8.3333,19.6667,16.0000
65.7600,1.6667,8.3333,19.6667,16.3333
65.7800,1.6667,8.3333,19.6667,16.6667
65.8300,1.6667,8.3333,19.6667,16.6667
66.0200,1.6667,8.3333,19.6667,16.6667
66.0500,1.6667,8.6667,19.6667,16.6667
66.0600,1.6667,8.6667,20.0000,16.6667
66.3700,1.6667,9.0000,20.0000,16.6667
66.4000,1.6667,9.0000,20.0000,16.6667
66.4300,1.6667,9.0000,20.0000,16.6667
66.6500,1.6667,9.0000,20.0000,17.0000
66.8200,1.6667,9.0000,20.0000,17.0000
66.8600,1.6667,9.0000,20.0000,17.0000
66.9500,1.6667,9.0000,20.0000,17.3333
67.1200,1.6667,9.0000,20.0000,17.6667
67.1800,1.6667,9.0000,20.0000,18.0000
67.2700,1.6667,9.3333,20.0000,18.0000
67.3600,1.6667,9.6667,20.0000,18.0000
67.4400,1.6667,10.0000,20.0000,18.0000
67.8600,1.6667,10.3333,20.0000,18.0000
68.1100,1.6667,10.6667,20.0000,18.0000
68.1300,1.6667,11.0000,20.0000,18.0000
68.1400,1.6667,11.0000,20.0000,18.3333
68.2700,1.6667,11.0000,20.0000,18.6667
68.2800,1.6667,11.0000,20.0000,18.6667
68.4500,1.6667,11.0000,20.0000,18.6667
68.4800,1.6667,11.3333,20.0000,18.6667
68.7500,1.6667,11.3333,20.0000,18.6667
68.8000,1.6667,11.6667,20.0000,18.6667
68.9500,1.6667,11.6667,20.0000,19.0000
69.0300,1.6667,11.6667,20.0000,19.0000
69.0700,1.6667,11.6667,20.0000,19.3333
69.8400,1.6667,11.6667,20.0000,19.6667
69.8800,1.6667,11.6667,20.0000,19.6667
69.8900,1.6667,11.6667,20.0000,19.6667
69.9700,1.6667,11.6667,20.0000,19.6667
70.1100,1.6667,11.6667,20.0000,19.6667
70.1200,1.6667,11.6667,20.0000,19.6667
70.1800,1.6667,11.6667,20.0000,20.0000
70.2300,1.6667,11.6667,20.3333,20.0000
70.3200,1.6667,12.0000,20.3333,20.0000
70.5200,1.6667,12.0000,20.3333,20.3333
70.6000,1.6667,12.0000,20.3333,20.6667
70.7400,1.6667,12.3333,20.3333,20.6667
70.9700,1.6667,12.3333,20.6667,20.6667
71.2700,1.6667,12.3333,21.0000,20.6667
71.5100,1.6667,12.3333,21.0000,21.0000
71.5200,1.6667,12.3333,21.0000,21.0000
71.9600,1.6667,12.3333,21.0000,21.0000
72.0400,1.6667,12.3333,21.0000,21.0000
72.4400,1.6667,12.6667,21.0000,21.0000
72.5700,1.6667,12.6667,21.0000,21.0000
72.6100,1.6667,12.6667,21.0000,21.0000
72.9100,1.6667,12.6667,21.0000,21.3333
72.9800,1.6667,12.6667,21.0000,21.6667
73.2400,1.6667,12.6667,21.0000,22.0000
73.3100,1.6667,13.0000,21.0000,22.0000
73.3700,1.6667,13.0000,21.0000,22.0000
73.4500,1.6667,13.0000,21.0000,22.3333
73.5300,1.6667,13.3333,21.0000,22.3333
73.6200,1.6667,13.3333,21.0000,22.3333
73.7900,1.6667,13.3333,21.0000,22.6667
73.8800,1.6667,13.3333,21.0000,23.0000
73.9000,1.6667,13.3333,21.0000,23.0000
73.9200,1.6667,13.3333,21.0000,23.0000
74.1100,1.6667,13.3333,21.0000,23.0000
74.3200,1.6667,13.3333,21.0000,23.0000
74.8200,1.6667,13.3333,21.0000,23.3333
75.1000,1.6667,13.3333,21.0000,23.6667
75.2600,1.6667,13.3333,21.0000,23.6667
75.6400,1.6667,13.3333,21.0000,23.6667
75.8000,1.6667,13.3333,21.0000,23.6667
75.8600,1.6667,13.3333,21.0000,24.0000
75.9100,1.6667,13.6667,21.0000,24.0000
76.2000,1.6667,13.6667,21.0000,24.3333
76.3800,1.6667,13.6667,21.0000,24.3333
76.3900,1.6667,13.6667,21.0000,24.3333
76.4800,1.6667,13.6667,21.0000,24.3333
76.5800,1.6667,13.6667,21.0000,24.3333
76.9400,1.6667,13.6667,21.0000,24.3333
77.1400,1.6667,14.0000,21.0000,24.3333
77.3100,1.6667,14.3333,21.0000,24.3333
77.3300,1.6667,14.3333,21.0000,24.6667
77.3800,1.6667,14.3333,21.0000,25.0000
77.4700,1.6667,14.3333,21.0000,25.3333
77.8600,1.6667,14.3333,21.0000,25.3333
78.2000,1.6667,14.3333,21.0000,25.3333
78.5000,1.6667,14.3333,21.0000,25.3333
78.7100,1.6667,14.3333,21.0000,25.3333
78.7700,1.6667,14.3333,21.0000,25.3333
79.0200,1.6667,14.3333,21.0000,25.6667
79.1800,1.6667,14.3333,21.0000,25.6667
79.4300,1.6667,14.3333,21.0000,25.6667
79.4700,1.6667,14.3333,21.0000,26.0000
79.6800,1.6667,14.3333,21.0000,26.0000
79.8500,1.6667,14.3333,21.0000,26.0000
80.0700,1.6667,14.3333,21.3333,26.0000
80.1100,1.6667,14.3333,21.3333,26.3333
80.2100,1.6667,14.3333,21.3333,26.6667
80.5000,1.6667,14.3333,21.3333,27.0000
80.5500,1.6667,14.3333,21.3333,27.0000
80.6300,1.6667,14.3333,21.3333,27.3333
80.7100,1.6667,14.6667,21.3333,27.3333
80.7500,1.6667,15.0000,21.3333,27.3333
80.7700,1.6667,15.0000,21.3333,27.3333
80.7900,1.6667,15.0000,21.3333,27.3333
80.9900,1.6667,15.0000,21.3333,27.3333
81.0900,1.6667,15.0000,21.3333,27.6667
81.1000,1.6667,15.0000,21.3333,27.6667
81.1100,1.6667,15.0000,21.3333,27.6667
81.1500,1.6667,15.0000,21.3333,28.0000
81.3200,2.0000,15.0000,21.3333,28.0000
81.3400,2.0000,15.0000,21.3333,28.3333
81.3600,2.0000,15.0000,21.3333,28.3333
81.5500,2.0000,15.0000,21.3333,28.6667
81.5700,2.0000,15.0000,21.3333,29.0000
81.6600,2.0000,15.0000,21.3333,29.0000
81.6900,2.0000,15.0000,21.3333,29.0000
81.8000,2.0000,15.0000,21.3333,29.3333
81.9100,2.0000,15.0000,21.3333,29.3333
82.0000,2.0000,15.0000,21.3333,29.3333
82.3000,2.0000,15.0000,21.3333,29.3333
82.4800,2.0000,15.0000,21.3333,29.3333
82.6600,2.0000,15.0000,21.3333,29.3333
82.7300,2.0000,15.0000,21.3333,29.3333
82.8100,2.0000,15.0000,21.3333,29.6667
82.9800,2.0000,15.0000,21.3333,29.6667
83.9900,2.0000,15.0000,21.3333,29.6667
84.2200,2.0000,15.0000,21.3333,30.0000
84.2900,2.0000,15.0000,21.3333,30.0000
84.3200,2.0000,15.0000,21.3333,30.3333
84.3600,2.0000,15.3333,21.3333,30.3333
84.7000,2.0000,15.6667,21.3333,30.3333
84.9400,2.0000,15.6667,21.3333,30.6667
85.0000,2.0000,15.6667,21.3333,30.6667
85.0500,2.0000,15.6667,21.3333,30.6667
85.2800,2.0000,15.6667,21.3333,30.6667
85.2900,2.0000,15.6667,21.3333,31.0000
85.5400,2.0000,15.6667,21.3333,31.0000
85.7400,2.0000,16.0000,21.3333,31.0000
86.2800,2.0000,16.0000,21.3333,31.0000
87.0200,2.0000,16.0000,21.3333,31.0000
87.0700,2.0000,16.0000,21.3333,31.3333
87.2300,2.0000,16.0000,21.3333,31.3333
87.3000,2.0000,16.0000,21.3333,31.3333
87.8200,2.0000,16.0000,21.3333,31.3333
87.9100,2.0000,16.0000,21.3333,31.6667
88.1900,2.0000,16.0000,21.3333,31.6667
88.3300,2.0000,16.3333,21.3333,31.6667
88.4800,2.0000,16.3333,21.6667,31.6667
88.7300,2.0000,16.3333,21.6667,31.6667
88.7500,2.0000,16.3333,21.6667,32.0000
89.3900,2.0000,16.3333,21.6667,32.0000
89.4600,2.0000,16.3333,21.6667,32.3333
89.8600,2.0000,16.3333,21.6667,32.6667
90.0400,2.0000,16.3333,21.6667,32.6667
90.1800,2.0000,16.3333,21.6667,33.0000
90.3800,2.0000,16.3333,21.6667,33.0000
90.4600,2.0000,16.3333,21.6667,33.3333
90.9300,2.0000,16.3333,22.0000,33.3333
91.1700,2.0000,16.3333,22.0000,33.6667
91.3800,2.0000,16.6667,22.0000,33.6667
91.4400,2.0000,16.6667,22.0000,34.0000
91.5500,2.0000,16.6667,22.0000,34.0000
91.7300,2.0000,16.6667,22.3333,34.0000
92.1000,2.0000,16.6667,22.3333,34.0000
92.2900,2.0000,17.0000,22.3333,34.0000
92.3200,2.0000,17.0000,22.3333,34.0000
92.5000,2.0000,17.0000,22.3333,34.0000
92.5700,2.0000,17.3333,22.3333,34.0000
92.8600,2.0000,17.3333,22.3333,34.0000
93.2500,2.0000,17.3333,22.3333,34.3333
93.3500,2.0000,17.3333,22.3333,34.3333
93.5100,2.0000,17.3333,22.3333,34.3333
94.6900,2.0000,17.3333,22.3333,34.3333
94.7700,2.0000,17.3333,22.3333,34.3333
95.1100,2.0000,17.6667,22.3333,34.3333
96.3100,2.0000,17.6667,22.3333,34.3333
96.4900,2.0000,18.0000,22.3333,34.3333
96.5700,2.0000,18.0000,22.3333,34.3333
96.7500,2.0000,18.0000,22.6667,34.3333
96.8500,2.0000,18.0000,22.6667,34.3333
96.8800,2.0000,18.0000,22.6667,34.3333
97.0000,2.0000,18.3333,22.6667,34.3333
97.5900,2.0000,18.3333,22.6667,34.6667
97.8700,2.0000,18.3333,22.6667,34.6667
97.9600,2.0000,18.3333,22.6667,34.6667
98.0900,2.0000,18.3333,22.6667,35.0000
99.0800,2.0000,18.3333,22.6667,35.3333
99.3700,2.0000,18.3333,22.6667,35.3333
99.6600,2.0000,18.3333,22.6667,35.3333
100.0800,2.0000,18.6667,22.6667,35.3333
100.7200,2.0000,18.6667,22.6667,35.3333
100.7600,2.0000,19.0000,22.6667,35.3333
101.0400,2.0000,19.0000,22.6667,35.3333
101.9600,2.0000,19.0000,22.6667,35.3333
102.2200,2.0000,19.0000,22.6667,35.3333
102.6900,2.0000,19.0000,23.0000,35.3333
102.7300,2.0000,19.0000,23.0000,35.3333
102.7400,2.0000,19.0000,23.0000,35.6667
103.4100,2.0000,19.3333,23.0000,35.6667
103.4600,2.0000,19.6667,23.0000,35.6667
103.5400,2.0000,19.6667,23.3333,35.6667
104.3600,2.0000,19.6667,23.6667,35.6667
104.4600,2.0000,19.6667,23.6667,35.6667
104.5000,2.0000,19.6667,23.6667,35.6667
104.5100,2.0000,19.6667,23.6667,35.6667
104.6600,2.0000,19.6667,23.6667,35.6667
105.0900,2.0000,19.6667,24.0000,35.6667
105.2500,2.0000,19.6667,24.0000,35.6667
105.6700,2.0000,19.6667,24.0000,35.6667
106.1000,2.0000,19.6667,24.0000,35.6667
106.3600,2.0000,19.6667,24.0000,35.6667
106.6100,2.0000,19.6667,24.0000,36.0000
106.8900,2.0000,19.6667,24.0000,36.0000
106.9500,2.0000,19.6667,24.0000,36.3333
107.0500,2.0000,19.6667,24.0000,36.3333
108.4100,2.0000,20.0000,24.0000,36.3333
108.8800,2.0000,20.0000,24.0000,36.3333
108.9300,2.0000,20.0000,24.0000,36.3333
109.5900,2.0000,20.0000,24.0000,36.6667
110.2600,2.0000,20.0000,24.0000,36.6667
110.2800,2.0000,20.0000,24.3333,36.6667
110.7400,2.0000,20.0000,24.6667,36.6667
110.9600,2.0000,20.3333,24.6667,36.6667
111.1100,2.0000,20.3333,24.6667,36.6667
111.1600,2.0000,20.3333,24.6667,36.6667
111.9200,2.0000,20.6667,24.6667,36.6667
112.7300,2.0000,20.6667,24.6667,37.0000
113.8500,2.0000,20.6667,24.6667,37.0000
114.3200,2.0000,20.6667,24.6667,37.0000
114.6800,2.0000,20.6667,24.6667,37.0000
115.0500,2.0000,21.0000,24.6667,37.0000
115.2100,2.0000,21.0000,24.6667,37.0000
115.6900,2.0000,21.0000,24.6667,37.0000
115.9400,2.0000,21.0000,24.6667,37.3333
116.4400,2.0000,21.0000,24.6667,37.6667
116.9300,2.0000,21.0000,24.6667,37.6667
117.0600,2.0000,21.0000,24.6667,38.0000
117.2100,2.0000,21.0000,24.6667,38.3333
117.2800,2.0000,21.3333,24.6667,38.3333
117.3900,2.0000,21.6667,24.6667,38.3333
117.7600,2.0000,21.6667,24.6667,38.3333
117.9100,2.0000,21.6667,24.6667,38.3333
117.9300,2.0000,21.6667,24.6667,38.3333
118.4100,2.0000,21.6667,24.6667,38.6667
118.6200,2.0000,21.6667,24.6667,38.6667
118.8600,2.0000,21.6667,24.6667,38.6667
118.9100,2.0000,21.6667,24.6667,38.6667
119.0200,2.0000,21.6667,25.0000,38.6667
119.1100,2.0000,21.6667,25.0000,38.6667
119.7700,2.0000,21.6667,25.0000,38.6667
119.8500,2.0000,21.6667,25.0000,38.6667
119.8900,2.0000,21.6667,25.0000,38.6667
119.9300,2.0000,21.6667,25.0000,38.6667
119.9500,2.0000,21.6667,25.0000,39.0000
120.0000,2.0000,21.6667,25.0000,39.0000
120.4800,2.0000,21.6667,25.0000,39.0000
120.6600,2.0000,21.6667,25.0000,39.0000
121.1400,2.0000,21.6667,25.0000,39.0000
121.6700,2.0000,21.6667,25.3333,39.0000
122.0500,2.0000,21.6667,25.3333,39.3333
122.9500,2.0000,21.6667,25.3333,39.3333
123.3100,2.0000,21.6667,25.3333,39.3333
123.3700,2.0000,21.6667,25.3333,39.6667
123.4700,2.0000,21.6667,25.3333,40.0000
124.2600,2.0000,22.0000,25.3333,40.0000
124.7900,2.0000,22.0000,25.3333,40.3333
125.4400,2.3333,22.0000,25.3333,40.3333
126.0100,2.3333,22.0000,25.3333,40.6667
126.1000,2.3333,22.0000,25.3333,40.6667
126.7400,2.3333,22.0000,25.3333,41.0000
126.8600,2.3333,22.0000,25.3333,41.3333
127.1300,2.3333,22.0000,25.3333,41.3333
127.3000,2.3333,22.0000,25.3333,41.3333
127.6700,2.3333,22.3333,25.3333,41.3333
127.6900,2.3333,22.3333,25.3333,41.3333
127.9700,2.3333,22.3333,25.3333,41.6667
128.1000,2.3333,22.3333,25.3333,41.6667
128.5800,2.3333,22.3333,25.3333,41.6667
129.1000,2.3333,22.3333,25.3333,41.6667
129.9000,2.3333,22.3333,25.3333,42.0000
129.9500,2.3333,22.6667,25.3333,42.0000
130.0800,2.3333,22.6667,25.6667,42.0000
130.2000,2.3333,22.6667,25.6667,42.0000
130.3200,2.3333,22.6667,25.6667,42.0000
130.4900,2.3333,22.6667,25.6667,42.3333
130.7200,2.3333,23.0000,25.6667,42.3333
131.1200,2.3333,23.0000,25.6667,42.6667
132.1500,2.3333,23.0000,25.6667,42.6667
132.3700,2.3333,23.3333,25.6667,42.6667
132.4900,2.3333,23.6667,25.6667,42.6667
132.6000,2.3333,24.0000,25.6667,42.6667
133.9000,2.3333,24.0000,25.6667,42.6667
133.9100,2.3333,24.0000,26.0000,42.6667
134.1900,2.3333,24.0000,26.3333,42.6667
134.5600,2.3333,24.0000,26.3333,42.6667
134.9300,2.3333,24.0000,26.3333,42.6667
136.0100,2.3333,24.0000,26.3333,42.6667
136.2900,2.3333,24.0000,26.3333,43.0000
136.4300,2.3333,24.0000,26.3333,43.3333
136.6600,2.3333,24.0000,26.3333,43.6667
136.8600,2.3333,24.0000,26.3333,43.6667
136.9600,2.3333,24.0000,26.3333,43.6667
137.1100,2.3333,24.0000,26.6667,43.6667
137.4800,2.3333,24.0000,26.6667,43.6667
138.2400,2.3333,24.0000,27.0000,43.6667
138.3000,2.3333,24.3333,27.0000,43.6667
138.6800,2.3333,24.3333,27.0000,43.6667
138.7300,2.3333,24.3333,27.3333,43.6667
138.9900,2.3333,24.3333,27.3333,44.0000
139.0000,2.3333,24.3333,27.3333,44.0000
139.0400,2.3333,24.3333,27.3333,44.3333
139.2600,2.3333,24.6667,27.3333,44.3333
139.3200,2.3333,24.6667,27.6667,44.3333
139.4700,2.3333,24.6667,27.6667,44.3333
139.5800,2.3333,24.6667,27.6667,44.6667
139.8000,2.3333,25.0000,27.6667,44.6667
139.9900,2.3333,25.0000,27.6667,45.0000
140.0100,2.3333,25.0000,27.6667,45.3333
140.2600,2.3333,25.0000,27.6667,45.3333
140.3800,2.3333,25.0000,27.6667,45.6667
140.4100,2.3333,25.0000,28.0000,45.6667
140.4700,2.3333,25.0000,28.0000,46.0000
140.5800,2.3333,25.3333,28.0000,46.0000
140.8100,2.3333,25.3333,28.0000,46.0000
140.8300,2.3333,25.3333,28.0000,46.3333
141.7200,2.3333,25.3333,28.0000,46.3333
141.9800,2.3333,25.3333,28.0000,46.3333
142.0600,2.3333,25.3333,28.0000,46.3333
142.1100,2.3333,25.3333,28.0000,46.6667
142.9700,2.3333,25.3333,28.0000,46.6667
143.4300,2.3333,25.3333,28.0000,46.6667
143.9000,2.3333,25.3333,28.0000,47.0000
143.9700,2.3333,25.6667,28.0000,47.0000
144.8300,2.3333,25.6667,28.3333,47.0000
144.9000,2.3333,25.6667,28.3333,47.0000
145.7700,2.3333,25.6667,28.3333,47.3333
146.5000,2.3333,26.0000,28.3333,47.3333
147.0200,2.3333,26.0000,28.3333,47.3333
147.0700,2.3333,26.0000,28.3333,47.3333
147.1900,2.3333,26.0000,28.3333,47.3333
147.2200,2.3333,26.0000,28.3333,47.3333
147.3600,2.3333,26.0000,28.3333,47.3333
147.4100,2.3333,26.3333,28.3333,47.3333
147.6200,2.3333,26.3333,28.3333,47.3333
147.7500,2.3333,26.3333,28.3333,47.6667
147.7900,2.3333,26.3333,28.3333,48.0000
147.8100,2.3333,26.3333,28.3333,48.0000
148.1200,2.3333,26.3333,28.3333,48.3333
148.4500,2.3333,26.3333,28.6667,48.3333
150.0000,2.3333,26.3333,28.6667,48.6667
152.9100,2.3333,26.3333,29.0000,48.6667
153.6500,2.3333,26.3333,29.0000,49.0000
154.4200,2.3333,26.3333,29.0000,49.0000
154.6100,2.3333,26.6667,29.0000,49.0000
155.1300,2.3333,27.0000,29.0000,49.0000
155.2900,2.3333,27.0000,29.0000,49.0000
155.3400,2.3333,27.0000,29.0000,49.3333
155.7700,2.3333,27.0000,29.3333,49.3333
156.8400,2.3333,27.0000,29.3333,49.3333
158.6500,2.3333,27.0000,29.3333,49.3333
159.1900,2.3333,27.0000,29.3333,49.3333
159.6200,2.3333,27.3333,29.3333,49.3333
159.8300,2.3333,27.3333,29.3333,49.3333
160.0000,2.3333,27.3333,29.3333,49.3333
160.3500,2.3333,27.3333,29.3333,49.3333
160.6200,2.3333,27.3333,29.6667,49.3333
161.1100,2.3333,27.3333,30.0000,49.3333
162.7900,2.3333,27.3333,30.0000,49.3333
163.8400,2.3333,27.3333,30.0000,49.6667
164.0100,2.3333,27.3333,30.0000,49.6667
164.0600,2.3333,27.3333,30.0000,49.6667
165.8900,2.3333,27.3333,30.0000,50.0000
166.4200,2.3333,27.6667,30.0000,50.0000
166.4500,2.3333,27.6667,30.0000,50.3333
167.1500,2.3333,28.0000,30.0000,50.3333
167.6700,2.3333,28.0000,30.0000,50.3333
168.5100,2.3333,28.0000,30.0000,50.3333
169.2600,2.3333,28.0000,30.0000,50.3333
170.0100,2.3333,28.3333,30.0000,50.3333
170.4000,2.3333,28.3333,30.0000,50.6667
170.6400,2.3333,28.3333,30.0000,50.6667
172.5000,2.3333,28.3333,30.0000,51.0000
172.8000,2.3333,28.3333,30.0000,51.3333
172.9300,2.3333,28.3333,30.0000,51.3333
174.1100,2.3333,28.6667,30.0000,51.3333
174.1600,2.3333,28.6667,30.0000,51.3333
175.3200,2.3333,28.6667,30.0000,51.3333
175.4300,2.3333,28.6667,30.0000,51.6667
175.5800,2.3333,28.6667,30.0000,52.0000
176.2100,2.3333,28.6667,30.0000,52.0000
176.3700,2.3333,28.6667,30.0000,52.0000
176.7000,2.3333,28.6667,30.0000,52.3333
177.5500,2.3333,28.6667,30.3333,52.3333
177.9300,2.3333,28.6667,30.6667,52.3333
178.1200,2.6667,28.6667,30.6667,52.3333
178.3400,2.6667,29.0000,30.6667,52.3333
178.6600,2.6667,29.0000,30.6667,52.3333
178.8300,2.6667,29.0000,30.6667,52.6667
179.0300,2.6667,29.0000,30.6667,52.6667
179.5600,2.6667,29.0000,30.6667,52.6667
179.6800,2.6667,29.0000,30.6667,52.6667
180.0600,2.6667,29.0000,30.6667,53.0000
180.9700,2.6667,29.3333,30.6667,53.0000
183.1000,2.6667,29.3333,30.6667,53.0000
183.3800,2.6667,29.6667,30.6667,53.0000
186.4600,2.6667,29.6667,30.6667,53.3333
187.1400,2.6667,29.6667,30.6667,53.6667
187.3500,2.6667,29.6667,30.6667,53.6667
187.5800,2.6667,30.0000,30.6667,53.6667
188.5100,2.6667,30.0000,30.6667,53.6667
188.8100,2.6667,30.0000,30.6667,53.6667
188.8400,2.6667,30.0000,30.6667,54.0000
189.2800,2.6667,30.0000,30.6667,54.3333
189.6900,2.6667,30.0000,30.6667,54.6667
190.5300,2.6667,30.3333,30.6667,54.6667
191.1000,2.6667,30.3333,30.6667,55.0000
191.7500,2.6667,30.3333,30.6667,55.0000
193.3100,2.6667,30.3333,30.6667,55.3333
197.3500,2.6667,30.3333,30.6667,55.3333
198.5500,2.6667,30.3333,31.0000,55.3333
199.2600,2.6667,30.3333,31.0000,55.3333
199.5300,2.6667,30.6667,31.0000,55.3333
201.3800,2.6667,30.6667,31.0000,55.6667
202.3600,2.6667,30.6667,31.0000,55.6667
202.7400,2.6667,30.6667,31.0000,56.0000
203.2000,2.6667,30.6667,31.0000,56.0000
204.9400,2.6667,30.6667,31.0000,56.0000
205.0900,2.6667,30.6667,31.3333,56.0000
205.1900,2.6667,30.6667,31.3333,56.0000
205.5900,2.6667,30.6667,31.3333,56.3333
206.1200,2.6667,30.6667,31.3333,56.6667
206.3600,2.6667,30.6667,31.3333,57.0000
206.8400,2.6667,30.6667,31.3333,57.0000
207.1400,2.6667,30.6667,31.3333,57.3333
207.2600,2.6667,30.6667,31.3333,57.6667
207.3500,2.6667,30.6667,31.6667,57.6667
207.6900,2.6667,30.6667,31.6667,58.0000
208.4700,2.6667,30.6667,31.6667,58.0000
209.8500,2.6667,30.6667,31.6667,58.3333
210.4100,2.6667,30.6667,31.6667,58.6667
211.9800,3.0000,30.6667,31.6667,58.6667
213.7200,3.0000,30.6667,31.6667,58.6667
213.9900,3.0000,30.6667,31.6667,59.0000
214.6700,3.0000,30.6667,31.6667,59.3333
214.9600,3.0000,30.6667,31.6667,59.3333
215.9900,3.0000,30.6667,31.6667,59.3333
216.6200,3.0000,30.6667,31.6667,59.6667
217.9900,3.0000,30.6667,31.6667,60.0000
218.8700,3.0000,30.6667,31.6667,60.3333
219.0100,3.0000,30.6667,31.6667,60.6667
219.0400,3.0000,30.6667,31.6667,61.0000
219.9400,3.0000,30.6667,31.6667,61.3333
219.9700,3.0000,30.6667,31.6667,61.6667
219.9900,3.0000,30.6667,31.6667,62.0000
220.0400,3.0000,30.6667,31.6667,62.0000
221.2000,3.0000,30.6667,31.6667,62.0000
221.4500,3.0000,30.6667,31.6667,62.0000
222.1200,3.0000,30.6667,31.6667,62.0000
222.4600,3.0000,30.6667,31.6667,62.3333
222.4800,3.0000,30.6667,31.6667,62.3333
222.8100,3.0000,30.6667,31.6667,62.3333
223.1700,3.0000,30.6667,31.6667,62.6667
223.5700,3.0000,30.6667,31.6667,63.0000
224.1000,3.0000,30.6667,31.6667,63.3333
225.1100,3.0000,30.6667,31.6667,63.6667
225.5000,3.0000,30.6667,32.0000,63.6667
226.6200,3.0000,30.6667,32.0000,64.0000
227.2100,3.0000,30.6667,32.0000,64.3333
227.3100,3.0000,30.6667,32.0000,64.3333
227.5500,3.0000,30.6667,32.0000,64.3333
227.9100,3.0000,30.6667,32.0000,64.6667
228.0800,3.0000,30.6667,32.0000,64.6667
229.2500,3.0000,30.6667,32.0000,64.6667
230.4900,3.0000,30.6667,32.0000,64.6667
232.0600,3.0000,31.0000,32.0000,64.6667
232.5000,3.0000,31.3333,32.0000,64.6667
233.7800,3.0000,31.3333,32.0000,65.0000
234.1100,3.0000,31.3333,32.0000,65.3333
234.4100,3.0000,31.3333,32.0000,65.3333
234.7400,3.0000,31.3333,32.0000,65.6667
234.9300,3.0000,31.3333,32.0000,66.0000
236.2700,3.0000,31.3333,32.0000,66.3333
236.8700,3.0000,31.6667,32.0000,66.3333
238.1400,3.0000,31.6667,32.0000,66.6667
239.2500,3.0000,31.6667,32.0000,67.0000
240.5600,3.0000,31.6667,32.0000,67.3333
240.7400,3.0000,31.6667,32.0000,67.6667
240.8100,3.0000,31.6667,32.0000,67.6667
241.0900,3.0000,31.6667,32.0000,68.0000
242.9100,3.0000,31.6667,32.0000,68.3333
243.6600,3.0000,31.6667,32.3333,68.3333
243.7500,3.0000,31.6667,32.3333,68.3333
245.5300,3.0000,31.6667,32.6667,68.3333
247.6000,3.0000,31.6667,32.6667,68.6667
250.7600,3.0000,31.6667,32.6667,69.0000
250.8300,3.0000,32.0000,32.6667,69.0000
252.9900,3.0000,32.0000,32.6667,69.0000
253.0200,3.0000,32.0000,32.6667,69.0000
253.2200,3.0000,32.0000,32.6667,69.0000
254.0100,3.0000,32.0000,32.6667,69.0000
256.4500,3.0000,32.0000,32.6667,69.3333
258.2100,3.0000,32.0000,32.6667,69.3333
259.4300,3.0000,32.0000,32.6667,69.6667
261.9800,3.0000,32.0000,32.6667,70.0000
262.6000,3.0000,32.0000,32.6667,70.0000
262.7200,3.0000,32.0000,32.6667,70.0000
263.8200,3.0000,32.0000,32.6667,70.3333
264.1500,3.0000,32.0000,32.6667,70.6667
264.7000,3.0000,32.0000,32.6667,70.6667
266.6600,3.0000,32.3333,32.6667,70.6667
267.3300,3.0000,32.3333,32.6667,70.6667
267.4000,3.0000,32.3333,32.6667,71.0000
267.4100,3.0000,32.3333,32.6667,71.3333
267.5200,3.0000,32.3333,32.6667,71.3333
269.6000,3.0000,32.3333,32.6667,71.3333
270.6500,3.0000,32.3333,32.6667,71.6667
273.1000,3.0000,32.3333,32.6667,71.6667
273.9200,3.0000,32.6667,32.6667,71.6667
274.7500,3.0000,32.6667,32.6667,72.0000
275.3400,3.0000,32.6667,32.6667,72.3333
275.5200,3.0000,32.6667,32.6667,72.3333
276.7300,3.0000,33.0000,32.6667,72.3333
278.2700,3.0000,33.0000,32.6667,72.3333
280.0500,3.0000,33.0000,32.6667,72.6667
280.4900,3.0000,33.3333,32.6667,72.6667
281.0000,3.0000,33.3333,32.6667,73.0000
281.8500,3.0000,33.3333,32.6667,73.3333
282.9600,3.0000,33.6667,32.6667,73.3333
283.0100,3.0000,33.6667,32.6667,73.6667
283.1200,3.0000,33.6667,32.6667,73.6667
284.7100,3.0000,33.6667,32.6667,73.6667
286.3400,3.0000,33.6667,32.6667,73.6667
287.8800,3.0000,33.6667,32.6667,73.6667
287.9100,3.0000,33.6667,33.0000,73.6667
290.2800,3.0000,33.6667,33.0000,74.0000
291.3200,3.0000,33.6667,33.0000,74.3333
293.3100,3.0000,33.6667,33.0000,74.3333
293.6600,3.0000,33.6667,33.0000,74.3333
294.2200,3.0000,33.6667,33.0000,74.6667
294.4200,3.0000,34.0000,33.0000,74.6667
295.2900,3.0000,34.0000,33.0000,75.0000
295.5400,3.0000,34.0000,33.0000,75.0000
295.6600,3.0000,34.3333,33.0000,75.0000
295.7700,3.0000,34.3333,33.0000,75.0000
296.2300,3.0000,34.3333,33.0000,75.3333
296.2400,3.0000,34.3333,33.3333,75.3333
297.3200,3.0000,34.3333,33.3333,75.6667
297.6200,3.0000,34.3333,33.3333,75.6667
298.0200,3.0000,34.3333,33.3333,75.6667
298.3300,3.0000,34.3333,33.3333,76.0000
299.1500,3.0000,34.3333,33.3333,76.0000
301.6700,3.0000,34.3333,33.3333,76.3333
306.3400,3.0000,34.3333,33.3333,76.3333
308.2500,3.0000,34.3333,33.3333,76.6667
308.3000,3.0000,34.6667,33.3333,76.6667
309.4700,3.0000,34.6667,33.6667,76.6667
310.4200,3.0000,35.0000,33.6667,76.6667
311.4600,3.0000,35.0000,33.6667,76.6667
311.5800,3.0000,35.0000,33.6667,77.0000
312.1600,3.0000,35.0000,33.6667,77.3333
313.4400,3.0000,35.0000,33.6667,77.6667
314.1400,3.0000,35.0000,34.0000,77.6667
314.3300,3.0000,35.0000,34.0000,77.6667
315.7100,3.0000,35.0000,34.0000,77.6667
317.8300,3.0000,35.0000,34.0000,77.6667
320.4600,3.0000,35.0000,34.0000,77.6667
320.6300,3.0000,35.0000,34.0000,78.0000
321.9400,3.0000,35.0000,34.0000,78.3333
322.5000,3.0000,35.0000,34.0000,78.6667
322.5700,3.0000,35.0000,34.0000,78.6667
323.8000,3.0000,35.0000,34.0000,78.6667
326.1400,3.0000,35.0000,34.0000,78.6667
330.4500,3.0000,35.0000,34.0000,79.0000
331.0500,3.0000,35.0000,34.0000,79.3333
331.5100,3.0000,35.0000,34.0000,79.6667
332.6200,3.0000,35.0000,34.0000,79.6667
333.3600,3.0000,35.0000,34.0000,79.6667
334.9900,3.0000,35.0000,34.0000,79.6667
335.7700,3.0000,35.0000,34.0000,79.6667
337.2800,3.0000,35.0000,34.0000,79.6667
337.7400,3.0000,35.0000,34.0000,80.0000
338.0600,3.0000,35.0000,34.0000,80.3333
339.2600,3.0000,35.3333,34.0000,80.3333
340.2100,3.0000,35.6667,34.0000,80.3333
340.4600,3.0000,35.6667,34.0000,80.6667
347.8700,3.0000,35.6667,34.3333,80.6667
348.4900,3.0000,35.6667,34.3333,80.6667
354.9000,3.0000,35.6667,34.3333,81.0000
358.5600,3.0000,35.6667,34.3333,81.0000
359.5700,3.0000,35.6667,34.3333,81.3333
361.2600,3.0000,35.6667,34.3333,81.6667
366.3600,3.0000,35.6667,34.6667,81.6667
369.5600,3.0000,35.6667,34.6667,82.0000
369.6500,3.0000,35.6667,34.6667,82.0000
371.4500,3.0000,35.6667,34.6667,82.3333
371.5900,3.0000,35.6667,34.6667,82.3333
372.5300,3.0000,36.0000,34.6667,82.3333
373.1300,3.0000,36.0000,34.6667,82.3333
374.0600,3.0000,36.0000,34.6667,82.3333
374.3600,3.0000,36.0000,34.6667,82.3333
376.9100,3.0000,36.0000,34.6667,82.6667
380.4900,3.0000,36.0000,34.6667,82.6667
382.4100,3.0000,36.0000,34.6667,83.0000
383.2300,3.0000,36.0000,34.6667,83.0000
383.3700,3.0000,36.0000,34.6667,83.0000
389.0900,3.0000,36.0000,34.6667,83.3333
392.9600,3.0000,36.0000,34.6667,83.6667
399.5100,3.0000,36.0000,34.6667,84.0000
399.9100,3.0000,36.0000,34.6667,84.0000
400.2500,3.0000,36.0000,34.6667,84.0000
400.4300,3.0000,36.0000,34.6667,84.3333
400.8000,3.0000,36.0000,34.6667,84.3333
406.0600,3.0000,36.0000,34.6667,84.3333
408.0600,3.0000,36.0000,34.6667,84.3333
411.0100,3.0000,36.0000,34.6667,84.3333
413.0000,3.0000,36.0000,34.6667,84.6667
413.1200,3.0000,36.3333,34.6667,84.6667
418.3100,3.0000,36.3333,34.6667,85.0000
421.3100,3.0000,36.3333,34.6667,85.0000
423.3600,3.0000,36.3333,35.0000,85.0000
427.5000,3.0000,36.3333,35.3333,85.0000
428.7800,3.0000,36.3333,35.3333,85.3333
430.5700,3.0000,36.3333,35.6667,85.3333
432.4300,3.0000,36.3333,35.6667,85.6667
434.2700,3.0000,36.3333,35.6667,86.0000
436.6600,3.3333,36.3333,35.6667,86.0000
439.5500,3.3333,36.3333,35.6667,86.3333
447.3900,3.3333,36.3333,36.0000,86.3333
447.5500,3.3333,36.3333,36.0000,86.3333
449.6300,3.3333,36.3333,36.0000,86.6667
449.8900,3.3333,36.3333,36.0000,87.0000
452.5700,3.3333,36.3333,36.0000,87.0000
453.1700,3.3333,36.3333,36.0000,87.0000
454.0200,3.3333,36.3333,36.0000,87.3333
454.0500,3.3333,36.3333,36.3333,87.3333
457.3200,3.3333,36.3333,36.3333,87.6667
457.3800,3.3333,36.3333,36.3333,88.0000
460.8300,3.3333,36.3333,36.3333,88.3333
461.1200,3.3333,36.3333,36.3333,88.3333
463.3700,3.3333,36.3333,36.3333,88.6667
463.6700,3.3333,36.6667,36.3333,88.6667
467.5000,3.3333,36.6667,36.6667,88.6667
467.6500,3.3333,36.6667,36.6667,88.6667
469.7500,3.3333,36.6667,36.6667,88.6667
470.6800,3.3333,36.6667,37.0000,88.6667
475.1300,3.3333,36.6667,37.0000,89.0000
475.3200,3.3333,36.6667,37.0000,89.0000
478.0900,3.3333,36.6667,37.0000,89.0000
478.4400,3.3333,37.0000,37.0000,89.0000
484.0900,3.3333,37.0000,37.0000,89.3333
485.4400,3.3333,37.0000,37.0000,89.6667
487.7900,3.3333,37.0000,37.0000,90.0000
495.6100,3.3333,37.0000,37.0000,90.3333
496.3600,3.3333,37.0000,37.0000,90.3333
496.4100,3.6667,37.0000,37.0000,90.3333
498.1700,3.6667,37.0000,37.0000,90.3333
498.7100,3.6667,37.0000,37.0000,90.3333
499.8400,3.6667,37.0000,37.3333,90.3333
500.1900,3.6667,37.3333,37.3333,90.3333
500.8900,3.6667,37.3333,37.6667,90.3333
501.4600,3.6667,37.3333,38.0000,90.3333
502.6300,3.6667,37.6667,38.0000,90.3333
505.2000,3.6667,38.0000,38.0000,90.3333
508.4200,3.6667,38.0000,38.0000,90.3333
511.6000,3.6667,38.0000,38.3333,90.3333
511.7500,3.6667,38.0000,38.3333,90.3333
515.7900,3.6667,38.3333,38.3333,90.3333
517.3900,3.6667,38.3333,38.3333,90.6667
518.6700,3.6667,38.3333,38.3333,90.6667
528.1100,3.6667,38.3333,38.3333,90.6667
529.8300,3.6667,38.6667,38.3333,90.6667
536.6200,3.6667,38.6667,38.6667,90.6667
550.4300,3.6667,38.6667,39.0000,90.6667
551.2700,3.6667,38.6667,39.0000,90.6667
556.4800,3.6667,38.6667,39.3333,90.6667
557.7700,3.6667,38.6667,39.3333,91.0000
561.5000,3.6667,38.6667,39.3333,91.0000
561.8400,3.6667,38.6667,39.3333,91.3333
564.8900,3.6667,38.6667,39.6667,91.3333
567.1600,3.6667,38.6667,40.0000,91.3333
579.4700,3.6667,38.6667,40.0000,91.6667
582.8500,3.6667,38.6667,40.0000,92.0000
584.4900,3.6667,38.6667,40.3333,92.0000
586.4000,3.6667,39.0000,40.3333,92.0000
595.6100,3.6667,39.3333,40.3333,92.0000
596.0800,3.6667,39.3333,40.6667,92.0000
598.4800,3.6667,39.6667,40.6667,92.0000
603.2000,3.6667,40.0000,40.6667,92.0000
606.8000,3.6667,40.3333,40.6667,92.0000
614.9500,3.6667,40.3333,40.6667,92.3333
624.3100,3.6667,40.3333,41.0000,92.3333
626.4900,3.6667,40.6667,41.0000,92.3333
631.9700,3.6667,41.0000,41.0000,92.3333
632.6400,3.6667,41.0000,41.0000,92.3333
633.6700,3.6667,41.0000,41.0000,92.3333
633.7100,3.6667,41.3333,41.0000,92.3333
636.7200,3.6667,41.3333,41.0000,92.6667
639.5300,3.6667,41.3333,41.3333,92.6667
647.9500,3.6667,41.3333,41.6667,92.6667
659.4500,3.6667,41.3333,42.0000,92.6667
662.8800,3.6667,41.3333,42.0000,92.6667
674.1600,3.6667,41.6667,42.0000,92.6667
675.2500,3.6667,41.6667,42.0000,93.0000
687.2100,3.6667,42.0000,42.0000,93.0000
687.9300,3.6667,42.0000,42.0000,93.3333
692.3000,3.6667,42.0000,42.3333,93.3333
692.3100,3.6667,42.0000,42.3333,93.3333
698.4000,3.6667,42.3333,42.3333,93.3333
700.4700,3.6667,42.6667,42.3333,93.3333
700.5500,3.6667,43.0000,42.3333,93.3333
701.8800,3.6667,43.3333,42.3333,93.3333
716.6600,3.6667,43.3333,42.3333,93.3333
717.8300,3.6667,43.3333,42.3333,93.6667
724.8100,3.6667,43.3333,42.6667,93.6667
725.4300,3.6667,43.6667,42.6667,93.6667
726.9000,3.6667,43.6667,42.6667,93.6667
733.0900,3.6667,43.6667,42.6667,93.6667
734.7700,3.6667,43.6667,42.6667,93.6667
738.2900,3.6667,43.6667,43.0000,93.6667
751.9900,3.6667,43.6667,43.3333,93.6667
759.3900,3.6667,43.6667,43.3333,93.6667
775.8700,3.6667,43.6667,43.6667,93.6667
776.1700,3.6667,43.6667,43.6667,94.0000
781.1600,3.6667,43.6667,44.0000,94.0000
787.9700,3.6667,43.6667,44.0000,94.0000
794.6800,3.6667,43.6667,44.3333,94.0000
795.9500,3.6667,44.0000,44.3333,94.0000
799.4900,3.6667,44.0000,44.6667,94.0000
803.6500,3.6667,44.3333,44.6667,94.0000
804.5400,3.6667,44.6667,44.6667,94.0000
823.4900,3.6667,44.6667,44.6667,94.0000
823.8800,3.6667,45.0000,44.6667,94.0000
833.0400,3.6667,45.0000,44.6667,94.0000
833.6700,3.6667,45.3333,44.6667,94.0000
841.9300,3.6667,45.3333,45.0000,94.0000
855.9700,3.6667,45.3333,45.3333,94.0000
858.1300,3.6667,45.3333,45.6667,94.0000
865.4600,3.6667,45.6667,45.6667,94.0000
872.7700,3.6667,46.0000,45.6667,94.0000
880.6300,3.6667,46.0000,46.0000,94.0000
884.8200,3.6667,46.0000,46.3333,94.0000
897.9800,3.6667,46.3333,46.3333,94.0000
898.1500,3.6667,46.6667,46.3333,94.0000
901.4000,3.6667,47.0000,46.3333,94.0000
916.3800,3.6667,47.0000,46.6667,94.0000
924.1300,3.6667,47.3333,46.6667,94.0000
926.0500,3.6667,47.6667,46.6667,94.0000
927.3500,3.6667,48.0000,46.6667,94.0000
939.1100,3.6667,48.0000,47.0000,94.0000
941.7300,3.6667,48.0000,47.0000,94.0000
943.1400,3.6667,48.3333,47.0000,94.0000
967.6900,3.6667,48.3333,47.0000,94.3333
968.3300,3.6667,48.6667,47.0000,94.3333
972.1100,3.6667,48.6667,47.3333,94.3333
974.7900,3.6667,48.6667,47.6667,94.3333
979.7600,3.6667,49.0000,47.6667,94.3333
980.7700,3.6667,49.3333,47.6667,94.3333
984.6600,3.6667,49.6667,47.6667,94.3333
994.1300,3.6667,50.0000,47.6667,94.3333
998.5100,3.6667,50.3333,47.6667,94.3333
1000.4900,3.6667,50.3333,48.0000,94.3333
1001.5100,3.6667,50.6667,48.0000,94.3333
1017.8800,3.6667,51.0000,48.0000,94.3333
1030.1500,3.6667,51.0000,48.3333,94.3333
1032.7000,3.6667,51.0000,48.6667,94.3333
1034.8600,3.6667,51.3333,48.6667,94.3333
1040.5600,3.6667,51.6667,48.6667,94.3333
1044.8200,3.6667,52.0000,48.6667,94.3333
1066.5900,3.6667,52.3333,48.6667,94.3333
1069.5900,3.6667,52.6667,48.6667,94.3333
1084.0400,3.6667,52.6667,49.0000,94.3333
1085.2500,3.6667,53.0000,49.0000,94.3333
1086.9800,3.6667,53.0000,49.3333,94.3333
1101.4000,3.6667,53.3333,49.3333,94.3333
1119.2100,3.6667,53.6667,49.3333,94.3333
1120.2100,3.6667,53.6667,49.6667,94.3333
1121.5100,3.6667,53.6667,50.0000,94.3333
1133.2100,3.6667,53.6667,50.3333,94.3333
1138.2800,3.6667,54.0000,50.3333,94.3333
1163.0100,3.6667,54.0000,50.6667,94.3333
1164.8600,3.6667,54.3333,50.6667,94.3333
1166.4200,3.6667,54.6667,50.6667,94.3333
1169.5600,3.6667,54.6667,51.0000,94.3333
1196.2700,3.6667,54.6667,51.3333,94.3333
1215.2500,3.6667,54.6667,51.6667,94.3333
1219.7000,3.6667,55.0000,51.6667,94.3333
1244.9900,3.6667,55.0000,52.0000,94.3333
1260.1700,3.6667,55.3333,52.0000,94.3333
1262.8000,3.6667,55.6667,52.0000,94.3333
1263.2500,3.6667,55.6667,52.3333,94.3333
1263.7400,3.6667,55.6667,52.6667,94.3333
1271.0900,3.6667,56.0000,52.6667,94.3333
1272.1200,3.6667,56.3333,52.6667,94.3333
1307.3800,3.6667,56.3333,53.0000,94.3333
1320.0600,3.6667,56.6667,53.0000,94.3333
1324.0200,3.6667,56.6667,53.3333,94.3333
1329.2700,3.6667,56.6667,53.6667,94.3333
1329.6700,3.6667,57.0000,53.6667,94.3333
1370.0300,3.6667,57.0000,54.0000,94.3333
1392.1500,3.6667,57.0000,54.3333,94.3333
1392.9700,3.6667,57.3333,54.3333,94.3333
1395.9200,3.6667,57.6667,54.3333,94.3333
1397.0400,3.6667,58.0000,54.3333,94.3333
1421.4900,3.6667,58.3333,54.3333,94.3333
1421.6200,3.6667,58.3333,54.6667,94.3333
1424.7400,3.6667,58.6667,54.6667,94.3333
1429.6600,3.6667,58.6667,55.0000,94.3333
1433.9200,3.6667,59.0000,55.0000,94.3333
1436.5800,3.6667,59.0000,55.3333,94.3333
1443.4000,3.6667,59.3333,55.3333,94.3333
1451.1000,3.6667,59.3333,55.6667,94.3333
1476.0500,3.6667,59.6667,55.6667,94.3333
1482.3400,3.6667,60.0000,55.6667,94.3333
1507.1800,3.6667,60.3333,55.6667,94.3333
1514.6800,3.6667,60.3333,55.6667,94.6667
1517.3500,3.6667,60.3333,56.0000,94.6667
1520.7800,3.6667,60.6667,56.0000,94.6667
1522.6500,3.6667,60.6667,56.3333,94.6667
1527.2300,3.6667,60.6667,56.6667,94.6667
1540.8100,3.6667,60.6667,56.6667,94.6667
1568.0000,3.6667,61.0000,56.6667,94.6667
1578.5200,3.6667,61.3333,56.6667,94.6667
1598.6800,3.6667,61.3333,57.0000,94.6667
1617.3900,3.6667,61.6667,57.0000,94.6667
1623.1100,3.6667,61.6667,57.3333,94.6667
1625.0500,3.6667,62.0000,57.3333,94.6667
1631.6100,3.6667,62.0000,57.6667,94.6667
1634.1700,3.6667,62.3333,57.6667,94.6667
1645.2200,3.6667,62.3333,58.0000,94.6667
1655.4300,3.6667,62.6667,58.0000,94.6667
1666.0500,3.6667,63.0000,58.0000,94.6667
1674.5400,3.6667,63.3333,58.0000,94.6667
1675.0900,3.6667,63.3333,58.3333,94.6667
1675.1100,3.6667,63.3333,58.3333,95.0000
1679.6400,3.6667,63.6667,58.3333,95.0000
1688.1800,3.6667,63.6667,58.6667,95.0000
1690.5600,3.6667,64.0000,58.6667,95.0000
1692.2500,3.6667,64.0000,59.0000,95.0000
1712.1900,3.6667,64.0000,59.3333,95.0000
1737.2600,3.6667,64.3333,59.3333,95.0000
1751.1700,3.6667,64.3333,59.6667,95.0000
1751.5400,3.6667,64.3333,60.0000,95.0000
1751.8300,3.6667,64.3333,60.3333,95.0000
1752.0900,3.6667,64.3333,60.6667,95.0000
1752.5000,3.6667,64.3333,61.0000,95.0000
1752.9300,3.6667,64.3333,61.3333,95.0000
1786.5800,3.6667,64.3333,61.6667,95.0000
1800.0000,3.6667,64.3333,61.6667,95.0000


==> fig/tikz_data/cactus_standard_alpha25.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
0.7800,0.0000,0.0000,0.0000,0.0000
1.0800,0.0000,0.0000,0.0000,0.0000
1.1100,0.0000,0.0000,0.0000,0.0000
1.1600,0.0000,0.0000,0.0000,0.0000
1.1700,0.0000,0.0000,0.0000,0.0000
1.1900,0.0000,0.0000,0.0000,0.0000
1.2100,0.0000,0.0000,0.0000,0.0000
1.2500,0.0000,0.0000,0.0000,0.0000
1.2900,0.0000,0.0000,0.0000,0.0000
1.4200,0.0000,0.0000,0.0000,0.0000
1.4400,0.0000,0.0000,0.0000,0.0000
1.4900,0.0000,0.0000,0.0000,0.0000
1.5800,0.0000,0.0000,0.0000,0.0000
1.6600,0.0000,0.0000,0.0000,0.0000
1.7600,0.0000,0.0000,0.0000,0.0000
1.8400,0.0000,0.0000,0.0000,0.0000
1.8800,0.0000,0.0000,0.0000,0.0000
1.9000,0.3333,0.0000,0.3333,0.0000
1.9100,0.3333,0.0000,0.3333,0.0000
1.9300,0.3333,0.0000,0.3333,0.0000
1.9400,0.3333,0.0000,0.3333,0.0000
1.9500,0.3333,0.0000,0.3333,0.0000
1.9600,0.3333,0.0000,0.3333,0.0000
1.9800,0.3333,0.0000,0.3333,0.0000
2.0400,0.3333,0.0000,0.3333,0.0000
2.0800,0.3333,0.0000,0.3333,0.0000
2.1000,0.3333,0.0000,0.3333,0.0000
2.1100,0.3333,0.0000,0.3333,0.0000
2.1200,0.3333,0.0000,0.3333,0.0000
2.1600,0.3333,0.0000,0.3333,0.0000
2.2600,0.3333,0.0000,0.3333,0.0000
2.3000,0.3333,0.0000,0.3333,0.0000
2.3300,0.3333,0.0000,0.3333,0.0000
2.3600,0.3333,0.0000,0.3333,0.0000
2.3800,0.3333,0.0000,0.3333,0.0000
2.3900,0.3333,0.0000,0.3333,0.0000
2.4600,0.3333,0.0000,0.3333,0.0000
2.5400,0.3333,0.0000,0.3333,0.0000
2.5900,0.3333,0.0000,0.3333,0.0000
2.6400,0.3333,0.0000,0.3333,0.0000
2.6600,0.3333,0.0000,0.3333,0.0000
2.7100,0.3333,0.0000,0.3333,0.0000
2.7500,0.3333,0.0000,0.3333,0.0000
2.8200,0.3333,0.0000,0.3333,0.0000
2.9000,0.3333,0.0000,0.3333,0.0000
2.9300,0.3333,0.0000,0.3333,0.0000
2.9400,0.3333,0.0000,0.3333,0.0000
2.9500,0.3333,0.0000,0.3333,0.0000
3.0900,0.3333,0.0000,0.3333,0.0000
3.1900,0.3333,0.0000,0.3333,0.0000
3.2400,0.6667,0.0000,0.3333,0.0000
3.3300,0.6667,0.0000,0.3333,0.0000
3.3700,0.6667,0.0000,0.3333,0.0000
3.5300,0.6667,0.0000,0.3333,0.0000
3.5600,0.6667,0.0000,0.3333,0.0000
3.7500,0.6667,0.0000,0.3333,0.0000
3.8000,0.6667,0.0000,0.3333,0.0000
3.8300,0.6667,0.0000,0.3333,0.0000
3.8900,0.6667,0.0000,0.6667,0.0000
3.9000,0.6667,0.0000,0.6667,0.3333
3.9100,0.6667,0.0000,1.0000,0.3333
3.9200,0.6667,0.0000,1.0000,0.3333
4.0100,0.6667,0.0000,1.0000,0.3333
4.0500,0.6667,0.0000,1.0000,0.3333
4.1000,0.6667,0.0000,1.0000,0.6667
4.2000,0.6667,0.0000,1.0000,0.6667
4.5300,0.6667,0.0000,1.0000,0.6667
4.5800,0.6667,0.0000,1.0000,0.6667
4.6600,0.6667,0.0000,1.0000,0.6667
4.7800,0.6667,0.0000,1.3333,0.6667
4.8000,0.6667,0.0000,1.6667,0.6667
4.9800,0.6667,0.0000,2.0000,0.6667
4.9900,0.6667,0.0000,2.0000,0.6667
5.0500,0.6667,0.0000,2.0000,0.6667
5.1700,0.6667,0.0000,2.0000,0.6667
5.3300,0.6667,0.0000,2.0000,0.6667
5.5800,0.6667,0.0000,2.0000,0.6667
5.5900,0.6667,0.0000,2.0000,0.6667
5.8300,0.6667,0.0000,2.0000,0.6667
6.1100,0.6667,0.0000,2.0000,0.6667
6.2200,0.6667,0.0000,2.0000,0.6667
6.3000,0.6667,0.0000,2.0000,0.6667
6.4400,0.6667,0.0000,2.0000,0.6667
6.4900,0.6667,0.0000,2.0000,0.6667
6.5700,0.6667,0.0000,2.0000,0.6667
6.5900,0.6667,0.0000,2.3333,0.6667
6.8400,0.6667,0.0000,2.3333,1.0000
6.8500,1.0000,0.0000,2.3333,1.0000
7.1600,1.0000,0.0000,2.3333,1.0000
7.2900,1.0000,0.3333,2.3333,1.0000
7.4900,1.0000,0.3333,2.3333,1.0000
7.5900,1.0000,0.3333,2.6667,1.0000
7.6100,1.0000,0.3333,2.6667,1.0000
7.7200,1.3333,0.3333,2.6667,1.0000
7.7600,1.3333,0.3333,3.0000,1.0000
7.8600,1.3333,0.3333,3.3333,1.0000
7.9900,1.3333,0.6667,3.3333,1.0000
8.5100,1.3333,0.6667,3.3333,1.0000
8.6000,1.3333,0.6667,3.3333,1.0000
8.8000,1.3333,0.6667,3.3333,1.3333
8.8100,1.3333,0.6667,3.3333,1.3333
8.9600,1.3333,0.6667,3.3333,1.3333
9.0100,1.3333,0.6667,3.3333,1.3333
9.3000,1.3333,0.6667,3.6667,1.3333
9.4200,1.3333,0.6667,3.6667,1.3333
9.5700,1.3333,0.6667,3.6667,1.6667
9.5800,1.3333,0.6667,3.6667,1.6667
9.6200,1.3333,0.6667,3.6667,1.6667
9.8300,1.3333,0.6667,3.6667,1.6667
10.2600,1.3333,0.6667,4.0000,1.6667
10.3200,1.3333,0.6667,4.0000,1.6667
10.3400,1.3333,0.6667,4.0000,1.6667
10.4900,1.3333,0.6667,4.0000,1.6667
10.6800,1.3333,1.0000,4.0000,1.6667
10.9200,1.3333,1.0000,4.0000,2.0000
10.9300,1.3333,1.0000,4.0000,2.0000
10.9400,1.3333,1.0000,4.0000,2.3333
11.0000,1.6667,1.0000,4.0000,2.3333
11.5200,1.6667,1.0000,4.0000,2.3333
11.8100,1.6667,1.0000,4.0000,2.3333
11.8500,1.6667,1.0000,4.0000,2.6667
11.9000,1.6667,1.0000,4.0000,2.6667
11.9400,1.6667,1.0000,4.0000,2.6667
12.0800,1.6667,1.0000,4.0000,2.6667
12.1600,1.6667,1.0000,4.0000,2.6667
12.3000,1.6667,1.0000,4.0000,2.6667
12.4300,1.6667,1.0000,4.0000,2.6667
12.4500,1.6667,1.0000,4.0000,2.6667
12.4700,1.6667,1.0000,4.0000,2.6667
12.5100,1.6667,1.0000,4.0000,2.6667
12.5300,1.6667,1.0000,4.0000,2.6667
12.8700,1.6667,1.0000,4.0000,2.6667
13.0700,1.6667,1.0000,4.0000,2.6667
13.2900,2.0000,1.0000,4.0000,2.6667
13.3800,2.0000,1.0000,4.0000,2.6667
13.5700,2.0000,1.0000,4.0000,3.0000
14.0500,2.0000,1.0000,4.0000,3.0000
14.4000,2.0000,1.0000,4.0000,3.0000
14.4500,2.0000,1.0000,4.3333,3.0000
14.8500,2.0000,1.0000,4.6667,3.0000
15.1300,2.0000,1.0000,4.6667,3.0000
15.6500,2.0000,1.0000,4.6667,3.0000
16.1400,2.3333,1.0000,4.6667,3.0000
16.2900,2.3333,1.0000,4.6667,3.0000
16.4700,2.3333,1.0000,4.6667,3.0000
16.6000,2.3333,1.0000,4.6667,3.0000
16.9800,2.3333,1.0000,4.6667,3.0000
17.6500,2.6667,1.0000,4.6667,3.0000
18.4800,2.6667,1.3333,4.6667,3.0000
19.0500,2.6667,1.3333,4.6667,3.0000
19.3000,2.6667,1.3333,4.6667,3.0000
19.3800,3.0000,1.3333,4.6667,3.0000
19.9600,3.0000,1.3333,4.6667,3.0000
20.0600,3.0000,1.6667,4.6667,3.0000
20.0800,3.0000,2.0000,4.6667,3.0000
20.1300,3.0000,2.0000,5.0000,3.0000
20.1600,3.0000,2.0000,5.0000,3.0000
20.5800,3.0000,2.0000,5.0000,3.0000
21.5000,3.0000,2.0000,5.3333,3.0000
22.3000,3.0000,2.3333,5.3333,3.0000
22.3500,3.0000,2.3333,5.3333,3.0000
22.6700,3.0000,2.3333,5.3333,3.0000
22.8000,3.0000,2.3333,5.3333,3.0000
23.1400,3.0000,2.3333,5.3333,3.0000
23.1800,3.0000,2.3333,5.3333,3.0000
23.2400,3.0000,2.3333,5.6667,3.0000
23.6600,3.0000,2.3333,5.6667,3.0000
24.9400,3.0000,2.3333,5.6667,3.0000
24.9500,3.0000,2.3333,5.6667,3.0000
25.4700,3.0000,2.3333,5.6667,3.0000
25.8900,3.0000,2.3333,5.6667,3.0000
26.2900,3.0000,2.3333,5.6667,3.0000
26.4100,3.0000,2.3333,5.6667,3.0000
27.3000,3.0000,2.3333,5.6667,3.0000
27.3700,3.0000,2.3333,6.0000,3.0000
27.5400,3.0000,2.3333,6.3333,3.0000
27.7700,3.0000,2.6667,6.3333,3.0000
27.8000,3.0000,2.6667,6.3333,3.3333
27.8300,3.0000,2.6667,6.3333,3.3333
28.6400,3.0000,2.6667,6.6667,3.3333
28.6600,3.0000,2.6667,6.6667,3.3333
29.0400,3.0000,3.0000,6.6667,3.3333
29.0600,3.0000,3.0000,6.6667,3.3333
29.4100,3.0000,3.0000,7.0000,3.3333
30.9500,3.0000,3.0000,7.3333,3.3333
31.3900,3.0000,3.0000,7.3333,3.3333
31.9300,3.0000,3.0000,7.3333,3.3333
33.1300,3.0000,3.0000,7.6667,3.3333
33.5600,3.3333,3.0000,7.6667,3.3333
33.6600,3.3333,3.0000,7.6667,3.3333
33.8400,3.3333,3.0000,7.6667,3.6667
33.9500,3.3333,3.0000,7.6667,3.6667
35.5900,3.3333,3.0000,7.6667,3.6667
36.1200,3.3333,3.0000,7.6667,4.0000
36.7400,3.3333,3.0000,7.6667,4.0000
36.9100,3.3333,3.0000,7.6667,4.0000
37.1300,3.3333,3.0000,7.6667,4.0000
37.4800,3.3333,3.0000,8.0000,4.0000
37.8100,3.3333,3.0000,8.0000,4.0000
38.1100,3.3333,3.0000,8.0000,4.0000
39.3700,3.3333,3.0000,8.0000,4.0000
40.1000,3.3333,3.0000,8.0000,4.0000
40.7800,3.3333,3.0000,8.0000,4.0000
41.0000,3.3333,3.0000,8.0000,4.0000
42.6200,3.3333,3.0000,8.0000,4.3333
43.3100,3.3333,3.0000,8.0000,4.3333
44.1300,3.3333,3.0000,8.0000,4.3333
44.1700,3.3333,3.0000,8.0000,4.3333
44.4900,3.3333,3.0000,8.0000,4.3333
44.8000,3.3333,3.0000,8.0000,4.3333
47.7000,3.3333,3.0000,8.0000,4.6667
47.7400,3.6667,3.0000,8.0000,4.6667
48.6100,3.6667,3.0000,8.0000,4.6667
48.6900,3.6667,3.0000,8.0000,4.6667
48.8900,3.6667,3.0000,8.0000,4.6667
48.9700,3.6667,3.0000,8.0000,4.6667
49.9000,3.6667,3.0000,8.0000,4.6667
49.9300,3.6667,3.0000,8.0000,4.6667
50.3300,4.0000,3.0000,8.0000,4.6667
50.4000,4.0000,3.0000,8.0000,4.6667
50.8400,4.0000,3.0000,8.3333,4.6667
51.0500,4.0000,3.0000,8.3333,4.6667
52.0900,4.0000,3.0000,8.3333,5.0000
52.1800,4.0000,3.0000,8.3333,5.0000
52.2000,4.0000,3.0000,8.3333,5.0000
52.3400,4.0000,3.0000,8.3333,5.0000
52.6700,4.0000,3.0000,8.3333,5.0000
53.4600,4.0000,3.0000,8.3333,5.0000
53.9500,4.0000,3.0000,8.3333,5.0000
54.4800,4.3333,3.0000,8.3333,5.0000
56.8000,4.3333,3.0000,8.3333,5.0000
57.8700,4.3333,3.0000,8.3333,5.0000
58.9500,4.3333,3.0000,8.6667,5.0000
59.8300,4.3333,3.0000,8.6667,5.0000
59.8700,4.3333,3.0000,8.6667,5.0000
59.9000,4.6667,3.0000,8.6667,5.0000
59.9600,4.6667,3.0000,8.6667,5.0000
60.0000,4.6667,3.0000,8.6667,5.0000
60.1200,5.0000,3.0000,8.6667,5.0000
60.3200,5.0000,3.0000,8.6667,5.0000
61.1400,5.0000,3.0000,8.6667,5.3333
61.1600,5.0000,3.0000,8.6667,5.3333
61.1800,5.0000,3.0000,8.6667,5.3333
61.2000,5.0000,3.0000,8.6667,5.6667
61.2300,5.0000,3.0000,8.6667,6.0000
61.3700,5.0000,3.0000,8.6667,6.0000
61.4300,5.0000,3.0000,8.6667,6.0000
61.5200,5.0000,3.0000,8.6667,6.3333
61.5600,5.0000,3.0000,8.6667,7.0000
61.6800,5.0000,3.0000,8.6667,7.0000
61.7000,5.0000,3.0000,8.6667,7.0000
61.7200,5.0000,3.0000,8.6667,7.0000
61.7400,5.0000,3.0000,8.6667,7.3333
61.7600,5.0000,3.0000,8.6667,7.6667
61.7800,5.0000,3.0000,8.6667,7.6667
61.8000,5.0000,3.0000,8.6667,8.0000
61.9100,5.0000,3.0000,8.6667,8.0000
61.9200,5.0000,3.0000,8.6667,8.3333
62.0300,5.0000,3.0000,8.6667,8.6667
62.0400,5.0000,3.0000,8.6667,9.0000
62.0900,5.0000,3.0000,8.6667,9.3333
62.2200,5.0000,3.0000,8.6667,9.3333
62.2300,5.0000,3.0000,8.6667,9.6667
62.2600,5.0000,3.0000,8.6667,9.6667
62.2900,5.0000,3.0000,8.6667,9.6667
62.3600,5.0000,3.0000,8.6667,9.6667
62.4700,5.0000,3.0000,8.6667,10.0000
62.5600,5.0000,3.0000,8.6667,10.0000
62.6200,5.0000,3.0000,8.6667,10.0000
62.6300,5.0000,3.0000,8.6667,10.3333
62.8200,5.0000,3.0000,8.6667,10.3333
62.8800,5.0000,3.0000,8.6667,10.6667
62.9000,5.0000,3.0000,8.6667,11.0000
62.9200,5.0000,3.0000,8.6667,11.0000
62.9300,5.0000,3.3333,8.6667,11.0000
63.0200,5.0000,3.3333,8.6667,11.3333
63.1100,5.0000,3.3333,8.6667,11.3333
63.1400,5.0000,3.3333,8.6667,11.6667
63.1800,5.0000,3.3333,8.6667,11.6667
63.3200,5.0000,3.3333,8.6667,11.6667
63.4000,5.0000,3.6667,8.6667,12.0000
63.4400,5.0000,3.6667,9.0000,12.0000
63.5100,5.0000,3.6667,9.0000,12.3333
63.9700,5.0000,3.6667,9.0000,12.3333
64.0000,5.0000,4.0000,9.0000,12.3333
64.6300,5.0000,4.0000,9.0000,12.6667
64.6400,5.0000,4.0000,9.0000,12.6667
64.8700,5.0000,4.0000,9.0000,13.0000
64.8900,5.0000,4.0000,9.0000,13.3333
64.9700,5.0000,4.0000,9.0000,13.3333
65.0800,5.0000,4.3333,9.0000,13.3333
65.2500,5.0000,4.3333,9.0000,13.6667
65.2900,5.0000,4.3333,9.0000,13.6667
65.3800,5.0000,4.6667,9.0000,14.0000
65.4200,5.0000,4.6667,9.0000,14.0000
65.4400,5.0000,4.6667,9.3333,14.0000
65.8000,5.0000,5.0000,9.3333,14.0000
65.8600,5.0000,5.3333,9.3333,14.0000
65.9300,5.0000,5.3333,9.3333,14.3333
66.0000,5.0000,5.6667,9.3333,14.3333
66.0900,5.0000,6.0000,9.3333,14.3333
66.4000,5.0000,6.0000,9.3333,14.3333
66.4800,5.0000,6.0000,9.3333,14.3333
66.5300,5.0000,6.0000,9.3333,14.6667
66.7100,5.0000,6.0000,9.3333,14.6667
66.7800,5.0000,6.0000,9.3333,14.6667
66.9200,5.0000,6.0000,9.3333,14.6667
66.9300,5.0000,6.0000,9.3333,15.0000
67.0100,5.0000,6.0000,9.3333,15.3333
67.2900,5.0000,6.0000,9.3333,15.3333
67.5000,5.0000,6.0000,9.3333,15.6667
67.5500,5.0000,6.0000,9.3333,16.0000
67.5900,5.0000,6.0000,9.3333,16.0000
67.9700,5.0000,6.0000,9.3333,16.3333
68.0300,5.0000,6.0000,9.3333,16.6667
68.0900,5.0000,6.0000,9.3333,17.0000
68.1000,5.0000,6.0000,9.3333,17.0000
68.3100,5.0000,6.3333,9.3333,17.0000
68.4100,5.0000,6.6667,9.3333,17.0000
68.7900,5.0000,6.6667,9.3333,17.0000
68.9300,5.0000,6.6667,9.3333,17.3333
68.9600,5.0000,7.0000,9.3333,17.3333
69.0500,5.0000,7.0000,9.3333,17.6667
69.4700,5.0000,7.0000,9.3333,17.6667
69.7800,5.0000,7.0000,9.3333,17.6667
69.8100,5.0000,7.0000,9.3333,18.0000
69.9600,5.0000,7.0000,9.3333,18.0000
70.0100,5.0000,7.0000,9.3333,18.0000
70.0300,5.0000,7.3333,9.3333,18.0000
70.2700,5.0000,7.3333,9.3333,18.0000
70.3200,5.0000,7.3333,9.3333,18.0000
70.3300,5.0000,7.3333,9.6667,18.0000
70.4300,5.0000,7.6667,9.6667,18.0000
70.5900,5.0000,8.0000,9.6667,18.0000
70.6300,5.0000,8.0000,9.6667,18.0000
70.7300,5.0000,8.0000,9.6667,18.0000
70.7400,5.0000,8.0000,9.6667,18.0000
70.7800,5.0000,8.0000,9.6667,18.3333
70.7900,5.0000,8.0000,9.6667,18.6667
71.1300,5.0000,8.0000,9.6667,18.6667
71.6400,5.0000,8.3333,9.6667,18.6667
71.9300,5.0000,8.3333,9.6667,18.6667
71.9400,5.0000,8.3333,9.6667,19.0000
72.0600,5.0000,8.6667,9.6667,19.0000
72.1100,5.0000,9.0000,9.6667,19.0000
72.1700,5.0000,9.0000,9.6667,19.3333
72.7200,5.0000,9.0000,9.6667,19.6667
72.8700,5.0000,9.0000,9.6667,20.0000
72.9100,5.0000,9.0000,9.6667,20.0000
72.9700,5.0000,9.0000,9.6667,20.0000
73.1600,5.0000,9.0000,9.6667,20.0000
73.6300,5.0000,9.0000,9.6667,20.0000
74.0000,5.0000,9.0000,9.6667,20.3333
74.0200,5.0000,9.0000,9.6667,20.3333
74.2200,5.0000,9.0000,9.6667,20.3333
74.3600,5.0000,9.3333,9.6667,20.3333
74.4300,5.0000,9.6667,9.6667,20.3333
75.6400,5.0000,9.6667,9.6667,20.6667
75.8900,5.0000,10.0000,9.6667,20.6667
76.0100,5.0000,10.3333,9.6667,20.6667
76.0300,5.0000,10.3333,9.6667,21.0000
76.0800,5.0000,10.6667,9.6667,21.0000
76.3800,5.0000,10.6667,9.6667,21.3333
76.9900,5.0000,11.0000,9.6667,21.3333
77.2300,5.0000,11.0000,9.6667,21.6667
77.3900,5.0000,11.3333,9.6667,21.6667
77.6300,5.3333,11.3333,9.6667,21.6667
77.7200,5.3333,11.3333,9.6667,21.6667
77.7300,5.3333,11.6667,9.6667,21.6667
78.1400,5.3333,11.6667,9.6667,21.6667
78.1600,5.3333,12.0000,9.6667,21.6667
78.2800,5.3333,12.0000,9.6667,21.6667
78.3200,5.3333,12.0000,9.6667,22.0000
78.4700,5.3333,12.0000,9.6667,22.0000
78.5100,5.3333,12.0000,9.6667,22.0000
78.5400,5.3333,12.3333,9.6667,22.0000
78.6100,5.3333,12.3333,9.6667,22.3333
78.7500,5.3333,12.3333,9.6667,22.3333
79.0000,5.3333,12.3333,9.6667,22.3333
79.0500,5.3333,12.3333,9.6667,22.6667
79.1300,5.3333,12.3333,9.6667,22.6667
79.4200,5.3333,12.3333,9.6667,22.6667
79.4300,5.3333,12.3333,9.6667,22.6667
79.4900,5.3333,12.3333,9.6667,23.0000
79.8800,5.3333,12.3333,9.6667,23.0000
80.0300,5.3333,12.3333,9.6667,23.0000
80.2800,5.3333,12.3333,9.6667,23.3333
80.6800,5.3333,12.3333,9.6667,23.3333
80.9400,5.3333,12.3333,9.6667,23.6667
81.2700,5.3333,12.3333,9.6667,23.6667
81.8400,5.3333,12.3333,9.6667,23.6667
83.2000,5.3333,12.6667,9.6667,23.6667
83.4200,5.3333,12.6667,9.6667,23.6667
83.4800,5.3333,12.6667,9.6667,24.0000
83.5000,5.3333,12.6667,9.6667,24.0000
83.9900,5.3333,12.6667,9.6667,24.0000
84.2000,5.3333,12.6667,9.6667,24.0000
84.3000,5.3333,13.0000,9.6667,24.0000
84.3200,5.3333,13.0000,9.6667,24.3333
84.5000,5.3333,13.3333,9.6667,24.3333
84.6300,5.3333,13.6667,9.6667,24.3333
85.3200,5.3333,13.6667,9.6667,24.3333
85.3400,5.3333,13.6667,9.6667,24.3333
85.4500,5.3333,13.6667,9.6667,24.3333
85.5500,5.3333,13.6667,9.6667,24.3333
85.5800,5.3333,13.6667,9.6667,24.3333
86.1900,5.3333,13.6667,9.6667,24.3333
86.2200,5.3333,14.0000,9.6667,24.3333
86.4200,5.3333,14.0000,9.6667,24.6667
86.6100,5.3333,14.0000,9.6667,25.0000
87.8400,5.3333,14.0000,9.6667,25.3333
89.0600,5.3333,14.0000,9.6667,25.6667
89.8200,5.3333,14.0000,9.6667,25.6667
89.9400,5.3333,14.3333,9.6667,25.6667
90.4800,5.3333,14.6667,9.6667,25.6667
90.5100,5.3333,14.6667,9.6667,25.6667
90.8300,5.3333,14.6667,9.6667,26.0000
91.5600,5.3333,14.6667,9.6667,26.3333
91.6400,5.3333,15.0000,9.6667,26.3333
91.7300,5.3333,15.0000,9.6667,26.3333
91.8100,5.3333,15.3333,9.6667,26.3333
91.8500,5.3333,15.3333,9.6667,26.3333
92.6700,5.3333,15.3333,9.6667,26.6667
93.7000,5.3333,15.3333,9.6667,26.6667
93.9000,5.3333,15.3333,9.6667,27.0000
94.1600,5.3333,15.3333,9.6667,27.3333
94.2800,5.3333,15.6667,9.6667,27.3333
95.3900,5.3333,15.6667,9.6667,27.3333
95.4900,5.3333,15.6667,9.6667,27.3333
95.5900,5.3333,15.6667,9.6667,27.3333
95.9100,5.3333,15.6667,10.0000,27.3333
96.6000,5.3333,16.0000,10.0000,27.3333
96.6200,5.3333,16.0000,10.0000,27.3333
96.6400,5.3333,16.0000,10.0000,27.6667
96.7200,5.3333,16.0000,10.0000,27.6667
97.5700,5.3333,16.0000,10.3333,27.6667
97.9500,5.3333,16.0000,10.3333,27.6667
98.0100,5.3333,16.0000,10.3333,27.6667
98.3800,5.3333,16.3333,10.3333,27.6667
98.7000,5.3333,16.3333,10.3333,27.6667
98.7800,5.3333,16.6667,10.3333,27.6667
98.8900,5.3333,16.6667,10.3333,27.6667
99.3000,5.3333,16.6667,10.3333,27.6667
99.3200,5.3333,16.6667,10.3333,28.0000
99.4100,5.3333,16.6667,10.3333,28.0000
99.9400,5.3333,16.6667,10.6667,28.0000
100.0700,5.3333,16.6667,10.6667,28.0000
100.2900,5.3333,17.0000,10.6667,28.0000
101.0100,5.3333,17.0000,10.6667,28.3333
101.3300,5.3333,17.3333,10.6667,28.3333
101.6100,5.3333,17.3333,10.6667,28.3333
101.7500,5.3333,17.3333,10.6667,28.3333
102.3300,5.3333,17.3333,10.6667,28.3333
102.3700,5.3333,17.3333,10.6667,28.6667
103.2600,5.3333,17.3333,10.6667,28.6667
103.3200,5.3333,17.3333,10.6667,28.6667
103.3300,5.3333,17.3333,10.6667,28.6667
103.7100,5.3333,17.3333,10.6667,29.0000
104.1700,5.3333,17.3333,10.6667,29.0000
104.3800,5.3333,17.3333,10.6667,29.0000
104.4200,5.3333,17.3333,10.6667,29.0000
104.6700,5.3333,17.3333,10.6667,29.0000
104.9200,5.3333,17.3333,10.6667,29.0000
105.4700,5.3333,17.3333,10.6667,29.0000
106.1800,5.3333,17.3333,10.6667,29.0000
106.3000,5.3333,17.3333,10.6667,29.0000
106.9100,5.3333,17.3333,10.6667,29.3333
106.9600,5.3333,17.3333,10.6667,29.3333
107.4100,5.3333,17.3333,10.6667,29.6667
107.4600,5.3333,17.3333,10.6667,30.0000
108.0000,5.3333,17.3333,10.6667,30.0000
108.3900,5.3333,17.3333,10.6667,30.0000
109.1400,5.3333,17.3333,10.6667,30.0000
109.7000,5.3333,17.3333,10.6667,30.0000
110.1000,5.6667,17.3333,10.6667,30.0000
110.1800,5.6667,17.3333,10.6667,30.0000
110.2400,5.6667,17.6667,10.6667,30.0000
110.4900,5.6667,17.6667,10.6667,30.3333
110.5300,5.6667,17.6667,10.6667,30.3333
111.0200,5.6667,17.6667,10.6667,30.6667
111.0600,5.6667,17.6667,10.6667,30.6667
111.2500,5.6667,17.6667,10.6667,30.6667
111.3200,5.6667,17.6667,10.6667,30.6667
111.3500,5.6667,17.6667,10.6667,30.6667
111.6300,5.6667,17.6667,10.6667,30.6667
111.6600,5.6667,17.6667,10.6667,30.6667
111.7800,5.6667,17.6667,10.6667,31.0000
111.8000,5.6667,17.6667,10.6667,31.3333
112.0300,5.6667,17.6667,10.6667,31.6667
113.1000,5.6667,18.0000,10.6667,31.6667
113.4600,5.6667,18.0000,10.6667,31.6667
114.0100,5.6667,18.0000,10.6667,31.6667
115.4400,5.6667,18.0000,10.6667,31.6667
115.6800,5.6667,18.0000,10.6667,32.0000
115.8100,5.6667,18.0000,10.6667,32.0000
116.1800,5.6667,18.0000,10.6667,32.3333
116.3400,5.6667,18.0000,10.6667,32.6667
116.7600,5.6667,18.0000,11.0000,32.6667
118.3100,5.6667,18.0000,11.0000,32.6667
118.6400,6.0000,18.0000,11.0000,32.6667
120.4100,6.0000,18.0000,11.0000,32.6667
120.7800,6.0000,18.0000,11.0000,32.6667
121.1100,6.0000,18.0000,11.0000,32.6667
121.3100,6.0000,18.0000,11.0000,33.0000
122.7500,6.0000,18.0000,11.0000,33.0000
123.2500,6.0000,18.0000,11.0000,33.3333
123.6600,6.0000,18.0000,11.0000,33.3333
124.7300,6.0000,18.0000,11.0000,33.3333
125.9200,6.0000,18.0000,11.0000,33.3333
125.9900,6.0000,18.0000,11.0000,33.6667
126.0900,6.0000,18.0000,11.0000,33.6667
126.4800,6.0000,18.0000,11.0000,34.0000
127.1400,6.0000,18.3333,11.0000,34.0000
127.4100,6.0000,18.3333,11.0000,34.0000
128.2200,6.0000,18.3333,11.0000,34.0000
128.8400,6.0000,18.3333,11.0000,34.0000
128.8500,6.0000,18.3333,11.0000,34.0000
129.1900,6.0000,18.3333,11.0000,34.3333
129.5000,6.0000,18.3333,11.0000,34.3333
129.8700,6.0000,18.3333,11.0000,34.3333
130.4000,6.0000,18.3333,11.3333,34.3333
130.9100,6.0000,18.3333,11.3333,34.3333
132.2400,6.0000,18.6667,11.3333,34.3333
132.4300,6.0000,18.6667,11.3333,34.3333
132.8000,6.0000,18.6667,11.3333,34.3333
134.0300,6.0000,18.6667,11.3333,34.3333
135.4100,6.0000,18.6667,11.3333,34.3333
136.0600,6.0000,18.6667,11.3333,34.3333
137.2900,6.0000,18.6667,11.3333,34.6667
137.8800,6.0000,18.6667,11.3333,35.0000
137.8900,6.0000,18.6667,11.3333,35.0000
138.4900,6.0000,18.6667,11.3333,35.0000
138.6500,6.0000,19.0000,11.3333,35.0000
138.9400,6.0000,19.0000,11.3333,35.0000
138.9800,6.0000,19.0000,11.3333,35.0000
140.0000,6.0000,19.3333,11.3333,35.0000
140.3700,6.0000,19.3333,11.3333,35.0000
141.5000,6.0000,19.3333,11.3333,35.0000
141.6900,6.0000,19.3333,11.3333,35.0000
141.8700,6.0000,19.3333,11.3333,35.0000
142.0100,6.0000,19.3333,11.3333,35.0000
144.9700,6.0000,19.3333,11.3333,35.0000
145.2700,6.0000,19.3333,11.3333,35.3333
145.2800,6.0000,19.3333,11.3333,35.3333
146.8800,6.0000,19.3333,11.3333,35.3333
148.1500,6.0000,19.3333,11.3333,35.6667
149.0500,6.0000,19.3333,11.3333,35.6667
150.9300,6.3333,19.3333,11.3333,35.6667
152.6200,6.3333,19.3333,11.3333,35.6667
153.5600,6.3333,19.3333,11.3333,35.6667
153.9100,6.3333,19.3333,11.3333,36.0000
155.4100,6.3333,19.3333,11.3333,36.0000
155.8400,6.3333,19.3333,11.3333,36.0000
157.4800,6.3333,19.3333,11.3333,36.0000
157.6900,6.3333,19.3333,11.3333,36.0000
158.4400,6.3333,19.3333,11.3333,36.3333
158.5700,6.3333,19.3333,11.3333,36.6667
159.1200,6.3333,19.3333,11.3333,36.6667
159.1900,6.3333,19.3333,11.3333,36.6667
159.4500,6.3333,19.3333,11.3333,36.6667
160.1200,6.3333,19.3333,11.3333,36.6667
160.7500,6.3333,19.3333,11.3333,37.0000
160.7800,6.3333,19.3333,11.3333,37.0000
161.8300,6.3333,19.3333,11.3333,37.0000
162.4500,6.3333,19.3333,11.3333,37.0000
162.8400,6.3333,19.3333,11.3333,37.0000
163.9300,6.3333,19.3333,11.3333,37.0000
164.9600,6.3333,19.3333,11.3333,37.3333
165.4100,6.3333,19.3333,11.3333,37.3333
165.5000,6.3333,19.3333,11.3333,37.3333
165.5300,6.3333,19.3333,11.3333,37.3333
165.8800,6.3333,19.3333,11.3333,37.6667
166.1000,6.3333,19.3333,11.3333,37.6667
167.7100,6.3333,19.6667,11.3333,37.6667
167.8800,6.3333,19.6667,11.3333,38.0000
168.0900,6.3333,19.6667,11.3333,38.0000
169.5200,6.3333,19.6667,11.3333,38.0000
170.9500,6.3333,19.6667,11.3333,38.0000
171.0800,6.3333,19.6667,11.3333,38.0000
172.3400,6.3333,19.6667,11.3333,38.0000
173.1600,6.3333,19.6667,11.3333,38.3333
174.5400,6.3333,19.6667,11.3333,38.6667
174.7600,6.3333,19.6667,11.3333,39.0000
175.1200,6.3333,19.6667,11.3333,39.0000
175.9300,6.3333,19.6667,11.3333,39.0000
179.3500,6.3333,19.6667,11.3333,39.3333
180.0300,6.3333,19.6667,11.3333,39.6667
180.4100,6.3333,19.6667,11.3333,40.0000
180.4700,6.3333,19.6667,11.3333,40.0000
181.6600,6.3333,19.6667,11.3333,40.3333
181.7900,6.3333,19.6667,11.3333,40.6667
182.8400,6.3333,19.6667,11.3333,40.6667
183.1300,6.3333,19.6667,11.3333,41.0000
184.3800,6.3333,19.6667,11.3333,41.0000
184.5300,6.3333,20.0000,11.3333,41.0000
185.7800,6.3333,20.0000,11.3333,41.0000
185.9700,6.3333,20.0000,11.3333,41.3333
186.8500,6.3333,20.0000,11.3333,41.3333
187.7400,6.3333,20.3333,11.3333,41.3333
189.3400,6.3333,20.3333,11.3333,41.3333
189.6000,6.3333,20.6667,11.3333,41.3333
191.0600,6.3333,20.6667,11.3333,41.3333
191.9500,6.3333,20.6667,11.3333,41.3333
195.5400,6.3333,20.6667,11.3333,41.3333
195.5900,6.3333,21.0000,11.3333,41.3333
197.1100,6.3333,21.0000,11.3333,41.3333
197.3800,6.3333,21.3333,11.3333,41.3333
197.9000,6.3333,21.3333,11.3333,41.3333
198.4800,6.3333,21.3333,11.3333,41.6667
198.7700,6.3333,21.3333,11.3333,41.6667
200.4000,6.3333,21.3333,11.6667,41.6667
203.0500,6.3333,21.3333,11.6667,42.0000
203.1000,6.3333,21.3333,11.6667,42.3333
203.6400,6.3333,21.3333,11.6667,42.3333
204.8600,6.3333,21.3333,11.6667,42.3333
205.5600,6.3333,21.3333,11.6667,42.3333
206.6600,6.3333,21.3333,11.6667,42.3333
208.1400,6.3333,21.3333,11.6667,42.6667
208.5900,6.3333,21.3333,11.6667,43.0000
210.4500,6.3333,21.3333,11.6667,43.0000
210.7700,6.3333,21.3333,11.6667,43.3333
211.4000,6.6667,21.3333,11.6667,43.3333
211.9600,6.6667,21.3333,11.6667,43.6667
212.1600,6.6667,21.3333,11.6667,44.0000
212.8800,6.6667,21.3333,11.6667,44.0000
214.4800,6.6667,21.3333,11.6667,44.3333
215.2100,6.6667,21.6667,11.6667,44.3333
216.2700,6.6667,21.6667,11.6667,44.6667
217.6900,6.6667,21.6667,11.6667,45.0000
220.5600,6.6667,21.6667,11.6667,45.3333
221.7500,6.6667,21.6667,11.6667,45.3333
223.2100,6.6667,21.6667,11.6667,45.6667
224.0500,6.6667,21.6667,11.6667,45.6667
224.4800,6.6667,21.6667,11.6667,45.6667
225.3700,6.6667,21.6667,11.6667,45.6667
225.6300,6.6667,21.6667,11.6667,45.6667
226.2000,6.6667,21.6667,11.6667,46.0000
229.2800,6.6667,21.6667,11.6667,46.0000
229.4800,6.6667,21.6667,11.6667,46.3333
229.9400,6.6667,22.0000,11.6667,46.3333
230.0200,6.6667,22.0000,11.6667,46.3333
237.1600,6.6667,22.0000,11.6667,46.6667
242.0300,6.6667,22.0000,11.6667,46.6667
242.1700,6.6667,22.0000,11.6667,47.0000
243.4100,6.6667,22.0000,11.6667,47.3333
247.9000,6.6667,22.0000,11.6667,47.3333
248.1200,6.6667,22.0000,11.6667,47.3333
249.5800,6.6667,22.0000,11.6667,47.6667
252.4900,6.6667,22.0000,11.6667,47.6667
254.3500,6.6667,22.0000,11.6667,48.0000
254.8000,7.0000,22.0000,11.6667,48.0000
255.1700,7.0000,22.0000,11.6667,48.0000
256.0000,7.0000,22.0000,11.6667,48.0000
259.5900,7.0000,22.0000,11.6667,48.0000
260.5600,7.0000,22.0000,11.6667,48.3333
261.1500,7.0000,22.0000,11.6667,48.6667
265.7000,7.0000,22.0000,11.6667,48.6667
265.9900,7.0000,22.0000,11.6667,49.0000
268.3300,7.0000,22.0000,11.6667,49.3333
270.5500,7.0000,22.0000,11.6667,49.3333
272.3900,7.0000,22.3333,11.6667,49.3333
273.0100,7.0000,22.6667,11.6667,49.3333
274.7900,7.0000,22.6667,11.6667,49.3333
284.5300,7.0000,23.0000,11.6667,49.3333
285.8800,7.0000,23.0000,11.6667,49.6667
286.7000,7.0000,23.0000,11.6667,50.0000
288.1700,7.0000,23.0000,11.6667,50.3333
289.0000,7.0000,23.3333,11.6667,50.3333
291.9000,7.0000,23.3333,11.6667,50.3333
292.4200,7.0000,23.3333,11.6667,50.3333
293.8200,7.0000,23.3333,11.6667,50.3333
297.1200,7.0000,23.3333,11.6667,50.6667
298.1500,7.0000,23.3333,11.6667,50.6667
298.3700,7.0000,23.3333,11.6667,51.0000
300.4000,7.3333,23.3333,11.6667,51.0000
300.7800,7.3333,23.6667,11.6667,51.0000
307.7600,7.3333,24.0000,11.6667,51.0000
308.8500,7.3333,24.0000,11.6667,51.0000
309.6000,7.3333,24.0000,11.6667,51.0000
310.2900,7.3333,24.3333,11.6667,51.0000
311.2500,7.3333,24.3333,11.6667,51.0000
314.0300,7.3333,24.3333,11.6667,51.3333
316.9700,7.3333,24.3333,11.6667,51.3333
320.0400,7.3333,24.6667,11.6667,51.3333
326.3400,7.3333,24.6667,11.6667,51.6667
327.7600,7.3333,24.6667,11.6667,51.6667
330.0600,7.3333,24.6667,11.6667,51.6667
330.5700,7.3333,25.0000,11.6667,51.6667
330.6700,7.3333,25.3333,11.6667,51.6667
335.8900,7.3333,25.3333,11.6667,51.6667
338.9000,7.3333,25.3333,11.6667,51.6667
340.0300,7.3333,25.3333,11.6667,51.6667
342.8500,7.3333,25.6667,11.6667,51.6667
344.5600,7.3333,25.6667,11.6667,52.0000
346.6700,7.3333,25.6667,11.6667,52.0000
348.2900,7.3333,25.6667,11.6667,52.3333
349.9400,7.3333,25.6667,11.6667,52.3333
351.6500,7.3333,25.6667,11.6667,52.6667
354.0500,7.3333,25.6667,11.6667,52.6667
360.5200,7.3333,25.6667,11.6667,53.0000
360.6700,7.3333,25.6667,11.6667,53.3333
365.6900,7.3333,26.0000,11.6667,53.3333
366.1400,7.3333,26.3333,11.6667,53.3333
367.2400,7.3333,26.6667,11.6667,53.3333
368.1600,7.3333,26.6667,12.0000,53.3333
368.5000,7.3333,26.6667,12.0000,53.6667
368.5100,7.3333,27.0000,12.0000,53.6667
372.2400,7.3333,27.3333,12.0000,53.6667
372.3300,7.3333,27.3333,12.0000,54.0000
372.7700,7.3333,27.3333,12.0000,54.3333
373.1000,7.3333,27.3333,12.3333,54.3333
375.6300,7.3333,27.3333,12.3333,54.6667
380.6700,7.3333,27.3333,12.3333,55.0000
383.9600,7.3333,27.3333,12.3333,55.0000
387.3600,7.3333,27.3333,12.3333,55.0000
388.8700,7.3333,27.3333,12.3333,55.3333
389.7300,7.3333,27.6667,12.3333,55.3333
394.3500,7.3333,27.6667,12.3333,55.3333
394.9600,7.3333,28.0000,12.3333,55.3333
396.8400,7.3333,28.3333,12.3333,55.3333
399.2000,7.3333,28.6667,12.3333,55.3333
399.4800,7.3333,28.6667,12.3333,55.3333
401.0700,7.3333,28.6667,12.3333,55.6667
405.5900,7.3333,28.6667,12.3333,56.0000
411.2200,7.3333,29.0000,12.3333,56.0000
414.8000,7.6667,29.0000,12.3333,56.0000
422.4000,7.6667,29.0000,12.3333,56.0000
426.6500,7.6667,29.3333,12.3333,56.0000
426.9200,7.6667,29.6667,12.3333,56.0000
428.1000,7.6667,29.6667,12.3333,56.3333
428.2600,7.6667,30.0000,12.3333,56.3333
440.7000,8.0000,30.0000,12.3333,56.3333
442.8700,8.0000,30.0000,12.3333,56.6667
452.4500,8.0000,30.0000,12.3333,57.0000
453.7100,8.0000,30.0000,12.3333,57.0000
454.5500,8.0000,30.3333,12.3333,57.0000
458.9000,8.0000,30.3333,12.3333,57.0000
459.3200,8.0000,30.3333,12.3333,57.3333
460.4100,8.0000,30.3333,12.3333,57.3333
460.8400,8.0000,30.6667,12.3333,57.3333
466.6300,8.0000,30.6667,12.3333,57.6667
480.1700,8.0000,30.6667,12.3333,57.6667
487.9100,8.3333,30.6667,12.3333,57.6667
489.2300,8.3333,31.0000,12.3333,57.6667
505.8700,8.3333,31.0000,12.3333,58.0000
506.3100,8.3333,31.0000,12.3333,58.3333
508.6100,8.3333,31.3333,12.3333,58.3333
509.8000,8.3333,31.3333,12.3333,58.3333
510.4700,8.3333,31.3333,12.3333,58.6667
517.6800,8.3333,31.6667,12.3333,58.6667
520.2200,8.3333,31.6667,12.3333,58.6667
529.6400,8.6667,31.6667,12.3333,58.6667
538.3800,8.6667,31.6667,12.3333,59.0000
539.9100,8.6667,31.6667,12.3333,59.3333
547.2800,8.6667,31.6667,12.3333,59.3333
550.0200,8.6667,32.0000,12.3333,59.3333
551.8800,8.6667,32.3333,12.3333,59.3333
553.0900,8.6667,32.6667,12.3333,59.3333
553.8900,8.6667,33.0000,12.3333,59.3333
554.3000,8.6667,33.3333,12.3333,59.3333
563.5700,8.6667,33.3333,12.3333,59.6667
567.3400,8.6667,33.6667,12.3333,59.6667
573.2600,8.6667,33.6667,12.3333,59.6667
579.2400,8.6667,33.6667,12.3333,60.0000
580.6500,8.6667,33.6667,12.3333,60.3333
583.2800,8.6667,33.6667,12.3333,60.6667
589.2800,8.6667,34.0000,12.3333,60.6667
589.6200,8.6667,34.3333,12.3333,60.6667
590.2000,8.6667,34.3333,12.3333,61.0000
590.7200,9.0000,34.3333,12.3333,61.0000
590.8200,9.0000,34.3333,12.3333,61.3333
592.0500,9.0000,34.3333,12.3333,61.6667
593.7400,9.0000,34.3333,12.3333,61.6667
608.4000,9.0000,34.3333,12.3333,61.6667
609.0000,9.0000,34.3333,12.3333,62.0000
613.6100,9.0000,34.6667,12.3333,62.0000
616.5800,9.0000,34.6667,12.3333,62.3333
618.8600,9.0000,35.0000,12.3333,62.3333
639.6200,9.0000,35.0000,12.3333,62.6667
640.7600,9.0000,35.0000,12.3333,63.0000
648.2600,9.0000,35.0000,12.3333,63.3333
648.8100,9.0000,35.0000,12.3333,63.3333
650.5800,9.0000,35.0000,12.3333,63.3333
652.2800,9.0000,35.0000,12.3333,63.3333
653.6600,9.0000,35.0000,12.3333,63.6667
654.7300,9.0000,35.3333,12.3333,63.6667
658.3500,9.0000,35.3333,12.3333,64.0000
659.5500,9.0000,35.6667,12.3333,64.0000
664.0800,9.0000,35.6667,12.3333,64.0000
675.2200,9.0000,35.6667,12.3333,64.3333
704.8800,9.0000,36.0000,12.3333,64.3333
708.6200,9.0000,36.3333,12.3333,64.3333
710.7100,9.0000,36.3333,12.3333,64.3333
720.4000,9.0000,36.6667,12.3333,64.3333
723.1900,9.0000,37.0000,12.3333,64.3333
737.7800,9.0000,37.3333,12.3333,64.3333
754.7700,9.0000,37.6667,12.3333,64.3333
773.2300,9.0000,38.0000,12.3333,64.3333
777.5200,9.0000,38.3333,12.3333,64.3333
777.5400,9.0000,38.3333,12.3333,64.3333
777.6700,9.0000,38.3333,12.3333,64.3333
785.7800,9.0000,38.6667,12.3333,64.3333
803.5300,9.0000,39.0000,12.3333,64.3333
805.5200,9.0000,39.3333,12.3333,64.3333
833.2000,9.0000,39.3333,12.3333,64.6667
836.0400,9.0000,39.3333,12.3333,64.6667
843.7700,9.0000,39.3333,12.6667,64.6667
846.2700,9.0000,39.3333,12.6667,64.6667
847.2900,9.0000,39.6667,12.6667,64.6667
866.6000,9.0000,39.6667,12.6667,64.6667
867.1100,9.0000,40.0000,12.6667,64.6667
875.1100,9.0000,40.3333,12.6667,64.6667
893.9000,9.0000,40.3333,12.6667,64.6667
894.9000,9.0000,40.3333,12.6667,65.0000
900.0600,9.0000,40.6667,12.6667,65.0000
901.9400,9.0000,40.6667,12.6667,65.0000
930.9000,9.0000,41.0000,12.6667,65.0000
932.9600,9.0000,41.0000,12.6667,65.0000
936.9400,9.0000,41.3333,12.6667,65.0000
937.2700,9.0000,41.3333,12.6667,65.3333
943.7200,9.0000,41.3333,12.6667,65.6667
944.5100,9.0000,41.6667,12.6667,65.6667
947.1700,9.3333,41.6667,12.6667,65.6667
950.8900,9.3333,42.0000,12.6667,65.6667
974.5300,9.3333,42.0000,12.6667,65.6667
976.0800,9.3333,42.3333,12.6667,65.6667
987.7000,9.3333,42.3333,12.6667,65.6667
1014.7000,9.3333,42.6667,12.6667,65.6667
1019.8200,9.3333,43.0000,12.6667,65.6667
1025.1800,9.3333,43.0000,12.6667,66.0000
1025.5400,9.3333,43.0000,12.6667,66.3333
1052.0600,9.3333,43.3333,12.6667,66.3333
1056.5100,9.3333,43.3333,12.6667,66.6667
1062.4800,9.3333,43.6667,12.6667,66.6667
1066.3400,9.3333,44.0000,12.6667,66.6667
1090.4500,9.3333,44.3333,12.6667,66.6667
1091.2300,9.6667,44.3333,12.6667,66.6667
1093.7900,9.6667,44.3333,12.6667,66.6667
1107.4800,9.6667,44.6667,12.6667,66.6667
1112.5100,9.6667,45.0000,12.6667,66.6667
1142.1800,9.6667,45.3333,12.6667,66.6667
1151.1400,9.6667,45.3333,12.6667,66.6667
1160.5900,9.6667,45.3333,13.0000,66.6667
1162.4000,10.0000,45.3333,13.0000,66.6667
1176.1700,10.0000,45.3333,13.0000,66.6667
1191.6600,10.0000,45.6667,13.0000,66.6667
1193.7100,10.0000,46.0000,13.0000,66.6667
1194.7200,10.0000,46.0000,13.0000,67.0000
1197.3100,10.0000,46.3333,13.0000,67.0000
1209.4900,10.0000,46.3333,13.3333,67.0000
1231.1300,10.0000,46.6667,13.3333,67.0000
1248.0100,10.0000,47.0000,13.3333,67.0000
1281.2700,10.0000,47.0000,13.3333,67.3333
1295.9300,10.0000,47.3333,13.3333,67.3333
1299.2800,10.0000,47.3333,13.3333,67.3333
1317.0600,10.0000,47.6667,13.3333,67.3333
1322.0300,10.0000,47.6667,13.3333,67.6667
1341.4400,10.0000,47.6667,13.3333,67.6667
1349.1800,10.0000,48.0000,13.3333,67.6667
1356.6800,10.0000,48.0000,13.3333,67.6667
1360.9700,10.0000,48.0000,13.3333,67.6667
1375.0700,10.0000,48.0000,13.3333,67.6667
1398.2800,10.0000,48.0000,13.3333,68.0000
1400.8300,10.0000,48.3333,13.3333,68.0000
1424.9100,10.0000,48.3333,13.3333,68.0000
1458.8500,10.0000,48.3333,13.3333,68.3333
1475.8200,10.0000,48.6667,13.3333,68.3333
1530.8800,10.0000,49.0000,13.3333,68.3333
1554.4000,10.0000,49.3333,13.3333,68.3333
1556.0100,10.0000,49.6667,13.3333,68.3333
1559.9400,10.0000,50.0000,13.3333,68.3333
1560.6200,10.0000,50.3333,13.3333,68.3333
1613.3800,10.0000,50.6667,13.3333,68.3333
1619.8300,10.0000,50.6667,13.6667,68.3333
1632.9700,10.0000,50.6667,13.6667,68.3333
1633.2700,10.0000,51.0000,13.6667,68.3333
1644.2500,10.0000,51.0000,13.6667,68.3333
1667.4600,10.0000,51.0000,13.6667,68.3333
1691.3700,10.0000,51.0000,14.0000,68.3333
1696.7500,10.0000,51.0000,14.3333,68.3333
1703.9800,10.0000,51.3333,14.3333,68.3333
1744.8000,10.0000,51.3333,14.6667,68.3333
1751.9700,10.0000,51.6667,14.6667,68.3333
1773.5800,10.0000,51.6667,15.0000,68.3333
1800.0000,10.0000,51.6667,15.0000,68.3333


==> fig/tikz_data/cactus_standard_alpha50.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
0.7700,0.0000,0.0000,0.0000,0.0000
0.9500,0.0000,0.0000,0.0000,0.0000
1.0500,0.0000,0.0000,0.0000,0.0000
1.1000,0.0000,0.0000,0.0000,0.0000
1.1900,0.0000,0.0000,0.0000,0.0000
1.3800,0.0000,0.0000,0.0000,0.0000
1.5100,0.0000,0.0000,0.0000,0.0000
1.5800,0.0000,0.0000,0.0000,0.0000
1.6400,0.0000,0.0000,0.3333,0.0000
1.6800,0.0000,0.0000,0.3333,0.0000
1.7800,0.0000,0.0000,0.3333,0.0000
1.9100,0.0000,0.0000,0.3333,0.0000
1.9300,0.0000,0.0000,0.3333,0.0000
2.1700,0.0000,0.0000,0.3333,0.0000
2.1900,0.0000,0.0000,0.3333,0.0000
2.2600,0.0000,0.0000,0.3333,0.0000
2.3900,0.0000,0.0000,0.3333,0.0000
2.5900,0.0000,0.0000,0.3333,0.0000
2.7400,0.0000,0.0000,0.3333,0.0000
2.7700,0.0000,0.0000,0.3333,0.0000
2.8400,0.0000,0.0000,0.3333,0.0000
2.8900,0.0000,0.0000,0.3333,0.0000
3.0100,0.0000,0.0000,0.3333,0.0000
3.0400,0.0000,0.0000,0.3333,0.0000
3.1400,0.0000,0.0000,0.3333,0.0000
3.3000,0.0000,0.0000,0.3333,0.0000
3.4900,0.0000,0.0000,0.3333,0.0000
3.6000,0.0000,0.0000,0.3333,0.0000
3.6100,0.0000,0.0000,0.3333,0.0000
3.6500,0.0000,0.0000,0.3333,0.0000
3.6600,0.0000,0.0000,0.3333,0.0000
3.8300,0.0000,0.0000,0.3333,0.0000
3.8500,0.0000,0.0000,0.3333,0.0000
3.9000,0.0000,0.0000,0.3333,0.0000
3.9700,0.0000,0.0000,0.6667,0.0000
3.9900,0.0000,0.0000,0.6667,0.0000
4.1800,0.0000,0.0000,0.6667,0.0000
4.2400,0.0000,0.0000,1.0000,0.0000
4.4000,0.0000,0.0000,1.0000,0.0000
4.4500,0.0000,0.0000,1.0000,0.0000
4.4800,0.0000,0.0000,1.0000,0.3333
4.5000,0.0000,0.0000,1.0000,0.3333
4.5200,0.0000,0.0000,1.0000,0.6667
4.5500,0.0000,0.0000,1.0000,0.6667
4.6100,0.0000,0.0000,1.0000,0.6667
5.1700,0.3333,0.0000,1.0000,0.6667
5.3000,0.3333,0.0000,1.0000,0.6667
5.7400,0.3333,0.0000,1.3333,0.6667
5.8300,0.3333,0.0000,1.6667,0.6667
5.9800,0.3333,0.0000,1.6667,0.6667
6.2400,0.3333,0.0000,1.6667,0.6667
6.3100,0.3333,0.0000,1.6667,0.6667
6.4400,0.3333,0.0000,1.6667,0.6667
6.4900,0.3333,0.0000,1.6667,0.6667
6.5000,0.3333,0.0000,2.0000,0.6667
6.6300,0.3333,0.0000,2.0000,0.6667
6.9300,0.3333,0.0000,2.0000,0.6667
6.9900,0.3333,0.0000,2.0000,0.6667
7.2400,0.3333,0.0000,2.0000,0.6667
7.2500,0.3333,0.0000,2.3333,0.6667
7.2700,0.3333,0.0000,2.3333,0.6667
7.3800,0.3333,0.0000,2.3333,0.6667
7.4300,0.3333,0.0000,2.3333,0.6667
7.5200,0.3333,0.0000,2.3333,0.6667
7.6800,0.6667,0.0000,2.3333,0.6667
7.9500,0.6667,0.0000,2.3333,0.6667
8.6800,0.6667,0.0000,2.3333,0.6667
8.7100,0.6667,0.0000,2.6667,0.6667
8.7300,0.6667,0.0000,2.6667,0.6667
8.7400,0.6667,0.3333,2.6667,0.6667
8.8500,0.6667,0.3333,2.6667,0.6667
8.8700,0.6667,0.3333,2.6667,0.6667
9.2200,0.6667,0.3333,2.6667,0.6667
9.2900,0.6667,0.3333,2.6667,0.6667
10.1200,0.6667,0.3333,3.0000,0.6667
10.1700,0.6667,0.3333,3.3333,0.6667
10.2900,0.6667,0.3333,3.3333,0.6667
10.4700,1.0000,0.3333,3.3333,0.6667
10.6800,1.0000,0.3333,3.3333,0.6667
11.5900,1.0000,0.3333,3.3333,0.6667
11.7400,1.0000,0.3333,3.6667,0.6667
11.9000,1.0000,0.3333,3.6667,0.6667
11.9100,1.0000,0.3333,4.0000,0.6667
12.4400,1.0000,0.6667,4.0000,0.6667
12.7600,1.0000,0.6667,4.0000,0.6667
12.8800,1.0000,0.6667,4.0000,1.0000
13.0000,1.0000,0.6667,4.0000,1.0000
13.1300,1.0000,0.6667,4.0000,1.0000
14.0300,1.0000,0.6667,4.0000,1.3333
14.6900,1.0000,0.6667,4.3333,1.3333
15.0100,1.0000,0.6667,4.3333,1.3333
15.0600,1.0000,0.6667,4.3333,1.3333
15.2500,1.0000,0.6667,4.3333,1.3333
15.8900,1.0000,0.6667,4.3333,1.3333
15.9100,1.0000,0.6667,4.3333,1.3333
16.0100,1.0000,0.6667,4.3333,1.3333
16.7200,1.0000,0.6667,4.3333,1.3333
16.7800,1.0000,0.6667,4.3333,1.3333
16.9300,1.0000,0.6667,4.3333,1.3333
17.4300,1.0000,0.6667,4.3333,1.3333
17.4700,1.3333,0.6667,4.3333,1.3333
17.7400,1.3333,0.6667,4.3333,1.3333
18.2600,1.3333,0.6667,4.6667,1.3333
18.4700,1.3333,0.6667,4.6667,1.3333
19.0100,1.3333,0.6667,5.0000,1.3333
19.2300,1.3333,0.6667,5.0000,1.3333
20.2100,1.3333,0.6667,5.0000,1.3333
20.2900,1.6667,0.6667,5.0000,1.3333
20.3300,1.6667,0.6667,5.0000,1.3333
20.6200,1.6667,0.6667,5.0000,1.3333
21.0500,1.6667,1.0000,5.0000,1.3333
21.3600,1.6667,1.0000,5.0000,1.3333
21.5600,1.6667,1.0000,5.0000,1.3333
21.6000,1.6667,1.0000,5.3333,1.3333
21.8200,1.6667,1.0000,5.3333,1.3333
22.7600,1.6667,1.0000,5.3333,1.3333
23.7000,1.6667,1.0000,5.3333,1.6667
24.6300,1.6667,1.0000,5.3333,1.6667
25.5500,1.6667,1.0000,5.3333,1.6667
26.4700,1.6667,1.0000,5.6667,1.6667
31.0800,1.6667,1.0000,5.6667,1.6667
31.4400,1.6667,1.0000,5.6667,1.6667
31.7800,1.6667,1.0000,5.6667,2.0000
34.2700,1.6667,1.0000,6.0000,2.0000
35.1300,1.6667,1.0000,6.0000,2.0000
36.5400,2.0000,1.0000,6.0000,2.0000
37.3200,2.0000,1.0000,6.0000,2.0000
37.5700,2.0000,1.0000,6.0000,2.0000
38.0500,2.0000,1.0000,6.0000,2.0000
39.0200,2.0000,1.3333,6.0000,2.0000
40.1200,2.0000,1.3333,6.0000,2.3333
40.7700,2.0000,1.3333,6.0000,2.3333
42.1300,2.0000,1.6667,6.0000,2.3333
42.5500,2.3333,1.6667,6.0000,2.3333
42.8300,2.3333,1.6667,6.3333,2.3333
45.6300,2.3333,1.6667,6.3333,2.3333
49.0100,2.3333,1.6667,6.3333,2.3333
49.5700,2.3333,1.6667,6.3333,2.3333
52.6300,2.3333,1.6667,6.3333,2.3333
53.3100,2.6667,1.6667,6.3333,2.3333
57.9500,2.6667,1.6667,6.3333,2.3333
58.8800,2.6667,1.6667,6.3333,2.6667
59.8900,3.0000,1.6667,6.3333,2.6667
60.0100,3.0000,1.6667,6.3333,2.6667
60.0500,3.0000,1.6667,6.3333,2.6667
61.0100,3.0000,1.6667,6.3333,2.6667
61.6300,3.0000,1.6667,6.3333,3.0000
61.7300,3.0000,1.6667,6.3333,3.0000
61.7500,3.0000,1.6667,6.3333,3.3333
61.7700,3.0000,1.6667,6.3333,3.3333
61.7800,3.0000,1.6667,6.3333,3.3333
61.8200,3.0000,1.6667,6.3333,3.6667
61.8300,3.0000,1.6667,6.3333,3.6667
61.9000,3.0000,1.6667,6.3333,3.6667
61.9600,3.0000,1.6667,6.3333,3.6667
61.9900,3.0000,1.6667,6.3333,3.6667
62.0100,3.0000,1.6667,6.3333,4.0000
62.0300,3.0000,1.6667,6.3333,4.0000
62.1100,3.0000,1.6667,6.3333,4.0000
62.1200,3.0000,1.6667,6.3333,4.3333
62.2400,3.0000,1.6667,6.3333,4.6667
62.3600,3.0000,1.6667,6.3333,4.6667
62.4000,3.0000,1.6667,6.3333,5.0000
62.4200,3.0000,1.6667,6.3333,5.3333
62.5000,3.0000,1.6667,6.3333,5.3333
62.5300,3.0000,1.6667,6.3333,5.6667
62.5700,3.0000,1.6667,6.3333,6.0000
62.5900,3.0000,1.6667,6.3333,6.0000
62.7200,3.0000,1.6667,6.3333,6.3333
62.8700,3.0000,2.0000,6.3333,6.3333
62.8800,3.0000,2.0000,6.3333,6.3333
62.9900,3.0000,2.0000,6.3333,6.3333
63.0500,3.0000,2.0000,6.3333,6.6667
63.0600,3.0000,2.0000,6.3333,6.6667
63.0700,3.0000,2.0000,6.3333,6.6667
63.1300,3.0000,2.0000,6.3333,7.0000
63.2000,3.0000,2.0000,6.3333,7.0000
63.3000,3.0000,2.0000,6.3333,7.0000
63.3200,3.0000,2.0000,6.3333,7.3333
63.5400,3.0000,2.3333,6.3333,7.3333
63.5800,3.0000,2.3333,6.3333,7.6667
63.6400,3.0000,2.3333,6.3333,7.6667
63.6500,3.0000,2.3333,6.3333,8.0000
63.7300,3.0000,2.3333,6.3333,8.0000
63.9500,3.0000,2.3333,6.3333,8.3333
64.0200,3.0000,2.3333,6.3333,8.6667
64.5000,3.0000,2.3333,6.3333,9.0000
64.6700,3.0000,2.6667,6.3333,9.0000
64.7500,3.0000,2.6667,6.3333,9.0000
65.0700,3.0000,3.0000,6.3333,9.0000
65.1700,3.0000,3.3333,6.3333,9.0000
65.2300,3.0000,3.3333,6.3333,9.0000
65.3300,3.0000,3.3333,6.3333,9.3333
65.5500,3.0000,3.3333,6.3333,9.6667
65.6700,3.0000,3.3333,6.3333,9.6667
65.7400,3.0000,3.3333,6.3333,9.6667
65.8600,3.0000,3.6667,6.3333,9.6667
66.1500,3.0000,3.6667,6.3333,10.0000
66.1600,3.0000,4.0000,6.3333,10.0000
66.1700,3.0000,4.3333,6.3333,10.0000
66.2500,3.0000,4.3333,6.3333,10.3333
66.4200,3.0000,4.6667,6.3333,10.3333
66.5800,3.0000,4.6667,6.3333,10.3333
66.6100,3.0000,4.6667,6.3333,10.3333
66.7700,3.0000,4.6667,6.3333,10.6667
66.8700,3.0000,4.6667,6.3333,10.6667
66.9500,3.0000,4.6667,6.3333,10.6667
66.9800,3.0000,5.0000,6.3333,10.6667
67.0400,3.0000,5.0000,6.3333,11.0000
67.2300,3.0000,5.3333,6.3333,11.0000
67.5000,3.0000,5.6667,6.3333,11.0000
67.6900,3.0000,5.6667,6.3333,11.0000
67.7200,3.0000,5.6667,6.3333,11.3333
67.7400,3.0000,5.6667,6.3333,11.3333
67.8300,3.0000,6.0000,6.3333,11.3333
68.2300,3.0000,6.0000,6.3333,11.6667
68.2900,3.0000,6.0000,6.3333,11.6667
68.3100,3.0000,6.0000,6.3333,12.0000
68.4900,3.0000,6.0000,6.3333,12.3333
68.6700,3.0000,6.0000,6.3333,12.3333
69.0700,3.0000,6.3333,6.3333,12.3333
69.1700,3.0000,6.3333,6.3333,12.6667
69.3000,3.0000,6.3333,6.3333,12.6667
69.5400,3.0000,6.6667,6.3333,12.6667
69.9300,3.0000,7.0000,6.3333,12.6667
69.9600,3.0000,7.0000,6.6667,12.6667
70.1300,3.0000,7.0000,6.6667,13.0000
70.2300,3.0000,7.0000,6.6667,13.3333
70.4900,3.0000,7.0000,6.6667,13.3333
70.7300,3.0000,7.3333,6.6667,13.3333
70.8300,3.0000,7.3333,6.6667,13.3333
70.8900,3.0000,7.3333,6.6667,13.3333
71.0600,3.0000,7.3333,6.6667,13.6667
71.2900,3.0000,7.3333,6.6667,14.0000
71.4700,3.0000,7.3333,6.6667,14.3333
71.7200,3.0000,7.6667,6.6667,14.3333
71.8700,3.0000,7.6667,6.6667,14.3333
71.8800,3.0000,7.6667,6.6667,14.3333
72.7200,3.0000,7.6667,7.0000,14.3333
73.2300,3.0000,7.6667,7.0000,14.3333
73.3000,3.0000,8.0000,7.0000,14.3333
73.8900,3.0000,8.0000,7.0000,14.6667
74.1500,3.0000,8.0000,7.0000,14.6667
74.2100,3.0000,8.0000,7.0000,14.6667
74.3600,3.0000,8.0000,7.0000,15.0000
74.7800,3.0000,8.0000,7.0000,15.0000
75.3000,3.0000,8.0000,7.0000,15.3333
75.4300,3.0000,8.3333,7.0000,15.3333
75.6300,3.0000,8.3333,7.0000,15.3333
75.9500,3.0000,8.3333,7.0000,15.6667
76.7300,3.0000,8.3333,7.0000,16.0000
76.7400,3.0000,8.3333,7.0000,16.0000
76.9900,3.0000,8.3333,7.0000,16.0000
78.7400,3.0000,8.3333,7.0000,16.3333
78.8600,3.0000,8.6667,7.0000,16.3333
78.9300,3.0000,9.0000,7.0000,16.3333
79.3100,3.0000,9.3333,7.0000,16.3333
79.4300,3.0000,9.6667,7.0000,16.3333
79.8700,3.0000,9.6667,7.3333,16.3333
79.9900,3.0000,9.6667,7.3333,16.3333
80.1900,3.0000,9.6667,7.3333,16.3333
80.2000,3.0000,9.6667,7.6667,16.3333
80.3200,3.0000,9.6667,7.6667,16.6667
80.6600,3.0000,10.0000,7.6667,16.6667
81.3400,3.0000,10.0000,7.6667,16.6667
82.1700,3.0000,10.3333,7.6667,16.6667
82.3400,3.0000,10.3333,8.0000,16.6667
82.7300,3.0000,10.6667,8.0000,16.6667
83.4400,3.0000,11.0000,8.0000,16.6667
85.1200,3.0000,11.0000,8.0000,16.6667
85.9500,3.0000,11.0000,8.0000,16.6667
85.9900,3.0000,11.0000,8.0000,16.6667
89.8200,3.0000,11.0000,8.0000,17.0000
90.0300,3.0000,11.0000,8.0000,17.0000
90.4400,3.0000,11.0000,8.0000,17.3333
90.6800,3.0000,11.0000,8.0000,17.6667
90.7200,3.0000,11.0000,8.0000,17.6667
91.1500,3.0000,11.0000,8.0000,17.6667
91.5000,3.0000,11.0000,8.0000,17.6667
92.0000,3.0000,11.0000,8.0000,17.6667
93.0200,3.0000,11.3333,8.0000,17.6667
95.9200,3.0000,11.3333,8.0000,18.0000
96.9800,3.0000,11.6667,8.0000,18.0000
97.8200,3.0000,11.6667,8.0000,18.0000
99.5900,3.0000,11.6667,8.3333,18.0000
102.7900,3.0000,11.6667,8.3333,18.3333
106.3500,3.0000,11.6667,8.3333,18.3333
108.4100,3.0000,11.6667,8.3333,18.6667
108.6700,3.0000,11.6667,8.6667,18.6667
110.2200,3.0000,11.6667,8.6667,18.6667
110.4500,3.3333,11.6667,8.6667,18.6667
110.5300,3.3333,11.6667,8.6667,18.6667
112.7900,3.3333,11.6667,8.6667,18.6667
112.9000,3.3333,12.0000,8.6667,18.6667
113.4300,3.3333,12.0000,8.6667,18.6667
114.2500,3.3333,12.0000,8.6667,19.0000
115.1400,3.3333,12.0000,8.6667,19.0000
118.1400,3.3333,12.3333,8.6667,19.0000
118.4400,3.3333,12.3333,8.6667,19.3333
121.4000,3.3333,12.3333,8.6667,19.3333
123.0100,3.3333,12.3333,8.6667,19.6667
123.4000,3.3333,12.3333,8.6667,19.6667
123.6100,3.3333,12.3333,8.6667,19.6667
124.2900,3.3333,12.6667,8.6667,19.6667
127.2000,3.3333,12.6667,8.6667,19.6667
128.2800,3.3333,12.6667,8.6667,19.6667
131.2700,3.3333,12.6667,8.6667,20.0000
131.3100,3.3333,12.6667,8.6667,20.3333
132.5800,3.6667,12.6667,8.6667,20.3333
134.5400,3.6667,12.6667,8.6667,20.3333
137.8600,3.6667,13.0000,8.6667,20.3333
139.0900,3.6667,13.0000,8.6667,20.3333
139.2300,3.6667,13.0000,9.0000,20.3333
139.3600,3.6667,13.0000,9.0000,20.3333
139.8700,3.6667,13.0000,9.0000,20.3333
142.0400,3.6667,13.0000,9.0000,20.3333
142.7900,3.6667,13.0000,9.0000,20.6667
143.5400,3.6667,13.0000,9.0000,21.0000
144.0600,3.6667,13.0000,9.0000,21.0000
147.0100,3.6667,13.0000,9.0000,21.3333
148.3900,3.6667,13.0000,9.0000,21.3333
149.6200,3.6667,13.0000,9.0000,21.3333
155.6500,3.6667,13.0000,9.0000,21.3333
155.9200,3.6667,13.0000,9.0000,21.6667
156.4000,4.0000,13.0000,9.0000,21.6667
156.5600,4.0000,13.0000,9.0000,21.6667
161.0700,4.0000,13.3333,9.0000,21.6667
161.6300,4.0000,13.3333,9.0000,21.6667
162.4900,4.0000,13.3333,9.0000,21.6667
163.9700,4.0000,13.6667,9.0000,21.6667
167.0300,4.3333,13.6667,9.0000,21.6667
167.1300,4.3333,14.0000,9.0000,21.6667
167.1700,4.3333,14.0000,9.0000,21.6667
173.9200,4.3333,14.0000,9.0000,21.6667
177.1100,4.3333,14.0000,9.0000,22.0000
182.7800,4.3333,14.3333,9.0000,22.0000
183.9000,4.3333,14.6667,9.0000,22.0000
184.2900,4.3333,14.6667,9.0000,22.0000
185.3700,4.3333,14.6667,9.0000,22.0000
186.1400,4.3333,14.6667,9.0000,22.3333
189.9800,4.3333,14.6667,9.0000,22.3333
190.0500,4.3333,14.6667,9.3333,22.3333
192.5100,4.3333,14.6667,9.3333,22.6667
195.3100,4.3333,14.6667,9.3333,22.6667
202.6900,4.3333,15.0000,9.3333,22.6667
202.9300,4.3333,15.0000,9.3333,22.6667
207.0600,4.3333,15.0000,9.3333,22.6667
209.6400,4.3333,15.3333,9.3333,22.6667
209.9900,4.3333,15.3333,9.3333,22.6667
212.8400,4.3333,15.3333,9.3333,23.0000
216.3300,4.3333,15.3333,9.3333,23.3333
218.0200,4.3333,15.3333,9.3333,23.3333
219.0100,4.3333,15.3333,9.3333,23.6667
221.2300,4.3333,15.3333,9.3333,24.0000
222.0800,4.3333,15.3333,9.3333,24.0000
222.7500,4.3333,15.3333,9.3333,24.0000
227.0000,4.3333,15.6667,9.3333,24.0000
230.8200,4.3333,15.6667,9.3333,24.3333
231.9000,4.3333,15.6667,9.3333,24.3333
232.2700,4.3333,15.6667,9.3333,24.3333
234.7900,4.3333,15.6667,9.3333,24.6667
240.1100,4.3333,15.6667,9.3333,24.6667
243.3000,4.3333,15.6667,9.3333,25.0000
243.8100,4.3333,15.6667,9.3333,25.0000
245.3800,4.3333,15.6667,9.3333,25.3333
250.4400,4.3333,16.0000,9.3333,25.3333
255.3400,4.3333,16.0000,9.3333,25.3333
256.2500,4.3333,16.0000,9.3333,25.3333
258.7900,4.3333,16.0000,9.3333,25.6667
261.7100,4.3333,16.0000,9.3333,25.6667
262.6900,4.3333,16.0000,9.3333,26.0000
264.8800,4.3333,16.0000,9.3333,26.3333
267.8300,4.3333,16.0000,9.3333,26.3333
268.6500,4.3333,16.0000,9.3333,26.3333
270.6200,4.3333,16.0000,9.3333,26.3333
274.7500,4.3333,16.0000,9.3333,26.3333
275.9400,4.3333,16.0000,9.3333,26.6667
276.2800,4.3333,16.0000,9.3333,27.0000
278.7700,4.3333,16.0000,9.3333,27.0000
280.1300,4.3333,16.0000,9.3333,27.0000
283.9000,4.3333,16.0000,9.3333,27.0000
284.5000,4.3333,16.0000,9.3333,27.3333
286.6500,4.3333,16.0000,9.3333,27.6667
289.0000,4.3333,16.0000,9.3333,28.0000
298.2400,4.3333,16.0000,9.3333,28.0000
299.0800,4.3333,16.0000,9.3333,28.0000
306.2700,4.3333,16.0000,9.3333,28.3333
320.8000,4.3333,16.0000,9.3333,28.6667
323.6000,4.3333,16.3333,9.3333,28.6667
336.3400,4.3333,16.6667,9.3333,28.6667
341.5400,4.3333,17.0000,9.3333,28.6667
350.3300,4.3333,17.0000,9.3333,28.6667
352.0700,4.3333,17.3333,9.3333,28.6667
356.0000,4.3333,17.3333,9.3333,28.6667
359.5300,4.3333,17.3333,9.6667,28.6667
367.1600,4.3333,17.3333,9.6667,28.6667
368.7600,4.3333,17.6667,9.6667,28.6667
370.0400,4.3333,17.6667,9.6667,28.6667
376.6900,4.3333,17.6667,9.6667,28.6667
378.0000,4.3333,17.6667,9.6667,29.0000
379.6800,4.3333,17.6667,9.6667,29.3333
380.0900,4.3333,17.6667,10.0000,29.3333
386.1600,4.3333,18.0000,10.0000,29.3333
393.6300,4.3333,18.3333,10.0000,29.3333
408.0500,4.3333,18.6667,10.0000,29.3333
408.9300,4.3333,18.6667,10.0000,29.3333
408.9700,4.3333,19.0000,10.0000,29.3333
411.8800,4.3333,19.0000,10.0000,29.3333
412.8300,4.3333,19.0000,10.0000,29.3333
418.2400,4.3333,19.3333,10.0000,29.3333
418.6100,4.3333,19.3333,10.0000,29.3333
422.2800,4.3333,19.3333,10.0000,29.6667
438.0300,4.3333,19.3333,10.0000,29.6667
442.0700,4.3333,19.3333,10.0000,30.0000
449.5700,4.3333,19.3333,10.0000,30.0000
458.7800,4.3333,19.3333,10.3333,30.0000
464.1800,4.3333,19.3333,10.3333,30.0000
465.3600,4.3333,19.3333,10.3333,30.0000
468.9000,4.3333,19.3333,10.3333,30.3333
470.8900,4.3333,19.6667,10.3333,30.3333
473.7100,4.3333,19.6667,10.3333,30.6667
481.0500,4.3333,19.6667,10.3333,31.0000
482.3600,4.3333,19.6667,10.3333,31.0000
485.2000,4.3333,19.6667,10.3333,31.3333
486.7900,4.3333,20.0000,10.3333,31.3333
486.8600,4.3333,20.0000,10.6667,31.3333
489.8300,4.3333,20.0000,10.6667,31.3333
493.8900,4.3333,20.0000,10.6667,31.6667
495.1300,4.3333,20.0000,10.6667,31.6667
496.1100,4.3333,20.3333,10.6667,31.6667
514.8200,4.3333,20.3333,10.6667,32.0000
533.3900,4.3333,20.6667,10.6667,32.0000
537.2000,4.3333,21.0000,10.6667,32.0000
541.2100,4.3333,21.3333,10.6667,32.0000
545.0900,4.3333,21.6667,10.6667,32.0000
547.8500,4.3333,22.0000,10.6667,32.0000
558.3800,4.3333,22.3333,10.6667,32.0000
577.4900,4.6667,22.3333,10.6667,32.0000
581.0000,4.6667,22.6667,10.6667,32.0000
591.7800,4.6667,22.6667,10.6667,32.0000
598.5700,4.6667,23.0000,10.6667,32.0000
599.5200,4.6667,23.3333,10.6667,32.0000
605.4000,4.6667,23.3333,10.6667,32.0000
615.6600,4.6667,23.3333,11.0000,32.0000
626.4700,4.6667,23.3333,11.0000,32.3333
629.6800,4.6667,23.3333,11.0000,32.3333
635.6400,4.6667,23.3333,11.0000,32.6667
655.3800,4.6667,23.3333,11.3333,32.6667
657.2700,4.6667,23.6667,11.3333,32.6667
683.8100,4.6667,23.6667,11.3333,33.0000
694.6700,4.6667,23.6667,11.6667,33.0000
696.2900,4.6667,24.0000,11.6667,33.0000
700.3500,4.6667,24.0000,11.6667,33.3333
705.2900,4.6667,24.3333,11.6667,33.3333
731.0700,4.6667,24.6667,11.6667,33.3333
743.7200,5.0000,24.6667,11.6667,33.3333
745.7700,5.0000,24.6667,12.0000,33.3333
748.2800,5.0000,25.0000,12.0000,33.3333
748.8800,5.0000,25.3333,12.0000,33.3333
755.0800,5.0000,25.3333,12.0000,33.6667
755.1500,5.0000,25.6667,12.0000,33.6667
767.3500,5.0000,26.0000,12.0000,33.6667
768.6900,5.0000,26.3333,12.0000,33.6667
774.0200,5.0000,26.6667,12.0000,33.6667
781.9700,5.0000,27.0000,12.0000,33.6667
782.0500,5.0000,27.0000,12.0000,33.6667
790.5300,5.0000,27.3333,12.0000,33.6667
793.8000,5.0000,27.3333,12.0000,33.6667
795.7500,5.0000,27.6667,12.0000,33.6667
801.5100,5.0000,28.0000,12.0000,33.6667
801.5200,5.3333,28.0000,12.0000,33.6667
805.3600,5.6667,28.0000,12.0000,33.6667
808.7700,5.6667,28.3333,12.0000,33.6667
809.0400,5.6667,28.3333,12.0000,34.0000
816.9600,5.6667,28.3333,12.0000,34.0000
819.9600,5.6667,28.6667,12.0000,34.0000
825.3500,5.6667,29.0000,12.0000,34.0000
834.5100,5.6667,29.3333,12.0000,34.0000
839.9800,5.6667,29.6667,12.0000,34.0000
846.9500,5.6667,30.0000,12.0000,34.0000
847.8100,5.6667,30.3333,12.0000,34.0000
856.2000,6.0000,30.3333,12.0000,34.0000
879.8100,6.0000,30.3333,12.0000,34.3333
897.2800,6.0000,30.3333,12.0000,34.3333
914.8700,6.0000,30.3333,12.0000,34.6667
920.6400,6.0000,30.6667,12.0000,34.6667
926.0800,6.0000,30.6667,12.0000,35.0000
936.6900,6.0000,31.0000,12.0000,35.0000
947.9300,6.0000,31.3333,12.0000,35.0000
949.2500,6.0000,31.6667,12.0000,35.0000
958.4000,6.0000,32.0000,12.0000,35.0000
984.7000,6.0000,32.3333,12.0000,35.0000
1001.5400,6.0000,32.6667,12.0000,35.0000
1010.5100,6.0000,32.6667,12.0000,35.0000
1072.1400,6.0000,33.0000,12.0000,35.0000
1080.6000,6.0000,33.0000,12.0000,35.0000
1083.2700,6.0000,33.3333,12.0000,35.0000
1084.5400,6.0000,33.3333,12.3333,35.0000
1131.1000,6.0000,33.3333,12.6667,35.0000
1145.5600,6.0000,33.3333,12.6667,35.0000
1148.2500,6.0000,33.3333,12.6667,35.3333
1163.2100,6.0000,33.6667,12.6667,35.3333
1172.7600,6.0000,34.0000,12.6667,35.3333
1179.4300,6.0000,34.3333,12.6667,35.3333
1184.2400,6.0000,34.6667,12.6667,35.3333
1219.1400,6.0000,35.0000,12.6667,35.3333
1219.3300,6.0000,35.0000,12.6667,35.3333
1239.7600,6.0000,35.3333,12.6667,35.3333
1250.3600,6.0000,35.6667,12.6667,35.3333
1278.3800,6.0000,36.0000,12.6667,35.3333
1313.9100,6.0000,36.0000,12.6667,35.3333
1314.3700,6.0000,36.0000,12.6667,35.3333
1318.8600,6.0000,36.3333,12.6667,35.3333
1323.0600,6.0000,36.6667,12.6667,35.3333
1327.3000,6.0000,37.0000,12.6667,35.3333
1340.3600,6.0000,37.3333,12.6667,35.3333
1343.5100,6.0000,37.6667,12.6667,35.3333
1345.0200,6.0000,38.0000,12.6667,35.3333
1367.7100,6.0000,38.0000,12.6667,35.3333
1389.5600,6.0000,38.3333,12.6667,35.3333
1427.5500,6.0000,38.6667,12.6667,35.3333
1434.1000,6.0000,38.6667,12.6667,35.3333
1479.3100,6.0000,39.0000,12.6667,35.3333
1535.0800,6.0000,39.3333,12.6667,35.3333
1538.7000,6.0000,39.6667,12.6667,35.3333
1545.2100,6.0000,40.0000,12.6667,35.3333
1575.0700,6.0000,40.3333,12.6667,35.3333
1575.3300,6.0000,40.6667,12.6667,35.3333
1580.5500,6.0000,40.6667,12.6667,35.3333
1597.6500,6.0000,40.6667,12.6667,35.6667
1609.6000,6.0000,41.0000,12.6667,35.6667
1634.2400,6.0000,41.0000,12.6667,35.6667
1651.3500,6.0000,41.0000,13.0000,35.6667
1660.4700,6.0000,41.3333,13.0000,35.6667
1682.6300,6.0000,41.6667,13.0000,35.6667
1689.8800,6.0000,42.0000,13.0000,35.6667
1707.5900,6.3333,42.0000,13.0000,35.6667
1733.5600,6.3333,42.0000,13.0000,36.0000
1773.2600,6.3333,42.3333,13.0000,36.0000
1773.4300,6.3333,42.3333,13.0000,36.3333
1777.4300,6.3333,42.6667,13.0000,36.3333
1800.0000,6.3333,42.6667,13.0000,36.3333


==> fig/tikz_data/cactus_standard_alpha75.csv <==
t,freecp,ilp-cpws,ilp-fsws,lbbd-wcp-wuc-cpws
0.8100,0.0000,0.0000,0.0000,0.0000
0.8700,0.0000,0.0000,0.0000,0.0000
1.3700,0.0000,0.0000,0.3333,0.0000
1.5400,0.0000,0.0000,0.3333,0.0000
1.8800,0.0000,0.0000,0.3333,0.0000
1.9100,0.0000,0.0000,0.3333,0.0000
2.0600,0.0000,0.0000,0.3333,0.0000
2.2500,0.0000,0.0000,0.3333,0.0000
2.2700,0.0000,0.0000,0.3333,0.0000
2.3900,0.0000,0.0000,0.3333,0.0000
2.7300,0.0000,0.0000,0.3333,0.0000
2.8700,0.0000,0.0000,0.3333,0.0000
2.9000,0.0000,0.0000,0.3333,0.0000
3.1700,0.0000,0.0000,0.6667,0.0000
3.3300,0.0000,0.0000,0.6667,0.0000
3.4300,0.0000,0.0000,0.6667,0.0000
3.5100,0.0000,0.0000,0.6667,0.0000
3.5200,0.0000,0.0000,0.6667,0.0000
3.5700,0.0000,0.0000,0.6667,0.0000
3.6300,0.0000,0.0000,0.6667,0.0000
3.7200,0.0000,0.0000,0.6667,0.0000
3.9500,0.0000,0.0000,0.6667,0.0000
4.0100,0.0000,0.0000,0.6667,0.0000
4.1000,0.0000,0.0000,0.6667,0.0000
4.8000,0.0000,0.0000,0.6667,0.0000
5.0900,0.0000,0.0000,0.6667,0.0000
5.1600,0.0000,0.0000,0.6667,0.0000
5.3700,0.0000,0.0000,0.6667,0.0000
5.4300,0.0000,0.0000,1.0000,0.0000
5.4900,0.0000,0.0000,1.3333,0.0000
5.5000,0.0000,0.0000,1.3333,0.0000
5.6700,0.0000,0.0000,1.3333,0.0000
6.3000,0.0000,0.0000,1.3333,0.0000
6.4300,0.0000,0.0000,1.3333,0.0000
6.4800,0.0000,0.0000,1.3333,0.0000
6.6900,0.0000,0.0000,1.3333,0.0000
6.8800,0.0000,0.3333,1.3333,0.0000
6.9000,0.0000,0.3333,1.3333,0.0000
7.1300,0.0000,0.3333,1.3333,0.3333
7.2600,0.0000,0.3333,1.3333,0.3333
7.3700,0.0000,0.3333,1.3333,0.3333
7.3900,0.0000,0.3333,1.3333,0.3333
7.5000,0.0000,0.3333,1.3333,0.3333
7.7300,0.0000,0.3333,1.3333,0.3333
7.7900,0.0000,0.3333,1.3333,0.3333
8.1200,0.0000,0.3333,1.6667,0.3333
8.2800,0.0000,0.3333,1.6667,0.3333
9.0200,0.3333,0.3333,1.6667,0.3333
9.0800,0.3333,0.3333,1.6667,0.3333
9.6000,0.6667,0.3333,1.6667,0.3333
9.8700,0.6667,0.3333,1.6667,0.3333
10.7200,0.6667,0.3333,1.6667,0.3333
11.0000,0.6667,0.3333,2.0000,0.3333
11.0800,0.6667,0.3333,2.0000,0.3333
11.5600,0.6667,0.3333,2.3333,0.3333
12.2200,0.6667,0.3333,2.3333,0.3333
12.3000,0.6667,0.3333,2.6667,0.3333
12.3900,0.6667,0.3333,2.6667,0.3333
14.0600,0.6667,0.3333,2.6667,0.3333
14.1200,0.6667,0.3333,2.6667,0.6667
14.8200,0.6667,0.3333,3.0000,0.6667
15.6700,0.6667,0.3333,3.3333,0.6667
15.8400,0.6667,0.3333,3.3333,0.6667
16.0500,0.6667,0.6667,3.3333,0.6667
16.2300,0.6667,1.0000,3.3333,0.6667
16.5200,0.6667,1.0000,3.6667,0.6667
16.6600,0.6667,1.0000,4.0000,0.6667
16.9100,0.6667,1.0000,4.0000,0.6667
17.2400,0.6667,1.0000,4.0000,0.6667
18.4000,1.0000,1.0000,4.0000,0.6667
18.4400,1.0000,1.0000,4.3333,0.6667
21.5800,1.0000,1.0000,4.3333,0.6667
22.8100,1.0000,1.0000,4.6667,0.6667
23.5200,1.0000,1.0000,4.6667,0.6667
24.0400,1.0000,1.0000,4.6667,1.0000
26.4100,1.0000,1.0000,4.6667,1.0000
26.6700,1.0000,1.0000,4.6667,1.0000
27.4700,1.0000,1.0000,4.6667,1.0000
27.5400,1.0000,1.0000,5.0000,1.0000
28.1700,1.0000,1.0000,5.3333,1.0000
30.9000,1.0000,1.0000,5.3333,1.0000
32.7900,1.0000,1.0000,5.3333,1.0000
36.4300,1.0000,1.0000,5.6667,1.0000
37.8100,1.0000,1.0000,5.6667,1.0000
40.3200,1.0000,1.0000,5.6667,1.0000
40.6700,1.0000,1.0000,6.0000,1.0000
40.8300,1.0000,1.0000,6.0000,1.0000
44.1900,1.0000,1.0000,6.0000,1.0000
44.2200,1.0000,1.0000,6.0000,1.0000
44.8100,1.0000,1.0000,6.0000,1.3333
44.8300,1.0000,1.0000,6.0000,1.3333
48.7600,1.0000,1.0000,6.0000,1.3333
51.5200,1.0000,1.0000,6.0000,1.3333
52.2300,1.3333,1.0000,6.0000,1.3333
52.8000,1.3333,1.0000,6.0000,1.6667
53.2500,1.3333,1.0000,6.0000,1.6667
54.6100,1.3333,1.0000,6.0000,1.6667
54.9100,1.3333,1.3333,6.0000,1.6667
55.6200,1.6667,1.3333,6.0000,1.6667
56.5200,1.6667,1.3333,6.0000,1.6667
57.3900,1.6667,1.3333,6.0000,1.6667
61.7300,1.6667,1.3333,6.0000,2.0000
61.7500,1.6667,1.3333,6.0000,2.0000
61.8000,1.6667,1.3333,6.0000,2.3333
61.8300,1.6667,1.3333,6.0000,2.3333
61.8800,1.6667,1.3333,6.0000,2.6667
61.9800,1.6667,1.3333,6.0000,2.6667
62.0400,1.6667,1.3333,6.0000,2.6667
62.1200,1.6667,1.3333,6.0000,3.3333
62.2500,1.6667,1.3333,6.0000,3.3333
62.4900,1.6667,1.3333,6.0000,3.3333
62.5500,1.6667,1.3333,6.0000,3.3333
62.7100,1.6667,1.3333,6.0000,3.6667
62.7500,1.6667,1.3333,6.0000,4.0000
62.7900,1.6667,1.3333,6.0000,4.0000
62.8200,1.6667,1.3333,6.0000,4.3333
62.8300,1.6667,1.3333,6.0000,4.3333
62.9700,1.6667,1.3333,6.0000,4.3333
63.1000,1.6667,1.3333,6.0000,4.3333
63.1500,1.6667,1.6667,6.0000,4.3333
63.3900,1.6667,1.6667,6.0000,4.3333
63.4100,1.6667,1.6667,6.0000,4.6667
63.5200,1.6667,1.6667,6.0000,5.0000
63.6400,1.6667,1.6667,6.0000,5.0000
63.6700,1.6667,1.6667,6.0000,5.0000
63.7900,1.6667,2.0000,6.0000,5.0000
64.1400,1.6667,2.0000,6.0000,5.3333
64.1500,1.6667,2.0000,6.0000,5.6667
64.2200,1.6667,2.0000,6.0000,6.0000
64.2700,1.6667,2.3333,6.0000,6.0000
64.3200,1.6667,2.3333,6.0000,6.0000
64.3500,1.6667,2.3333,6.0000,6.0000
64.7800,1.6667,2.6667,6.0000,6.0000
65.0500,1.6667,2.6667,6.0000,6.3333
66.2900,1.6667,3.0000,6.0000,6.3333
66.5000,1.6667,3.0000,6.0000,6.6667
66.6000,1.6667,3.3333,6.0000,6.6667
67.1400,1.6667,3.6667,6.0000,6.6667
67.6100,1.6667,3.6667,6.0000,7.0000
67.9100,1.6667,4.0000,6.0000,7.0000
68.4700,1.6667,4.3333,6.0000,7.0000
68.6600,1.6667,4.6667,6.0000,7.0000
68.9200,1.6667,4.6667,6.0000,7.3333
69.4600,1.6667,4.6667,6.0000,7.3333
70.2800,1.6667,4.6667,6.0000,7.3333
70.9600,1.6667,4.6667,6.0000,7.3333
71.0300,1.6667,4.6667,6.0000,7.3333
71.0600,1.6667,4.6667,6.0000,7.6667
71.1600,1.6667,5.0000,6.0000,7.6667
71.3000,1.6667,5.0000,6.0000,7.6667
71.4100,1.6667,5.0000,6.0000,8.0000
71.7400,1.6667,5.0000,6.0000,8.3333
71.9000,1.6667,5.0000,6.0000,8.6667
71.9400,1.6667,5.0000,6.0000,8.6667
72.3400,1.6667,5.0000,6.0000,8.6667
72.4400,1.6667,5.3333,6.0000,8.6667
72.4500,1.6667,5.3333,6.0000,9.0000
72.5800,1.6667,5.6667,6.0000,9.0000
72.6700,1.6667,5.6667,6.3333,9.0000
73.2200,1.6667,6.0000,6.3333,9.0000
73.7600,1.6667,6.3333,6.3333,9.0000
73.8400,1.6667,6.6667,6.3333,9.0000
75.7600,1.6667,6.6667,6.3333,9.0000
76.4400,1.6667,6.6667,6.3333,9.0000
78.3400,1.6667,6.6667,6.6667,9.0000
78.5500,1.6667,6.6667,6.6667,9.3333
79.6600,1.6667,6.6667,6.6667,9.6667
81.2500,1.6667,6.6667,6.6667,10.0000
82.3900,1.6667,6.6667,6.6667,10.0000
83.9300,1.6667,7.0000,6.6667,10.0000
83.9400,1.6667,7.0000,6.6667,10.0000
85.0000,1.6667,7.0000,6.6667,10.0000
85.8300,1.6667,7.0000,6.6667,10.0000
85.9700,1.6667,7.0000,6.6667,10.3333
87.5200,1.6667,7.3333,6.6667,10.3333
87.5500,1.6667,7.3333,6.6667,10.3333
88.4100,1.6667,7.3333,6.6667,10.3333
88.6500,1.6667,7.3333,6.6667,10.6667
88.6800,1.6667,7.3333,6.6667,11.0000
90.4800,1.6667,7.3333,6.6667,11.0000
91.3300,1.6667,7.3333,6.6667,11.0000
92.2200,1.6667,7.3333,6.6667,11.3333
92.3600,2.0000,7.3333,6.6667,11.3333
99.5700,2.0000,7.3333,6.6667,11.3333
101.8500,2.0000,7.6667,6.6667,11.3333
106.0200,2.0000,8.0000,6.6667,11.3333
107.9000,2.0000,8.3333,6.6667,11.3333
109.9200,2.0000,8.3333,6.6667,11.3333
110.8300,2.0000,8.3333,6.6667,11.3333
112.6800,2.0000,8.6667,6.6667,11.3333
113.4800,2.0000,8.6667,6.6667,11.6667
114.0200,2.0000,8.6667,6.6667,11.6667
116.6900,2.0000,8.6667,7.0000,11.6667
117.3800,2.0000,8.6667,7.0000,11.6667
117.9000,2.0000,8.6667,7.3333,11.6667
120.1200,2.0000,8.6667,7.6667,11.6667
121.2700,2.0000,8.6667,8.0000,11.6667
124.9800,2.0000,8.6667,8.0000,11.6667
125.3700,2.0000,8.6667,8.0000,11.6667
126.0400,2.0000,8.6667,8.0000,12.0000
127.5000,2.0000,8.6667,8.0000,12.0000
128.0100,2.0000,8.6667,8.0000,12.3333
128.2100,2.0000,8.6667,8.0000,12.3333
128.2800,2.0000,8.6667,8.0000,12.6667
136.3900,2.0000,8.6667,8.0000,13.0000
137.1700,2.0000,9.0000,8.0000,13.0000
138.5400,2.0000,9.0000,8.0000,13.0000
141.5500,2.0000,9.3333,8.0000,13.0000
143.2200,2.0000,9.6667,8.0000,13.0000
143.4000,2.0000,9.6667,8.3333,13.0000
144.0300,2.0000,9.6667,8.3333,13.0000
149.4100,2.0000,10.0000,8.3333,13.0000
150.6400,2.0000,10.0000,8.3333,13.3333
151.0900,2.0000,10.0000,8.3333,13.6667
152.3400,2.0000,10.0000,8.3333,13.6667
152.7100,2.0000,10.3333,8.3333,13.6667
173.0900,2.0000,10.3333,8.3333,13.6667
174.4300,2.3333,10.3333,8.3333,13.6667
174.6300,2.3333,10.3333,8.3333,13.6667
177.8600,2.3333,10.6667,8.3333,13.6667
189.2100,2.3333,10.6667,8.3333,14.0000
191.7500,2.3333,10.6667,8.3333,14.0000
192.1800,2.3333,10.6667,8.3333,14.0000
196.9800,2.3333,10.6667,8.3333,14.3333
198.1900,2.3333,11.0000,8.3333,14.3333
198.6900,2.3333,11.0000,8.3333,14.3333
211.9200,2.3333,11.0000,8.3333,14.3333
223.8000,2.3333,11.0000,8.3333,14.6667
227.8400,2.3333,11.0000,8.3333,14.6667
227.9400,2.3333,11.0000,8.6667,14.6667
228.9100,2.3333,11.0000,8.6667,14.6667
230.6600,2.3333,11.0000,8.6667,14.6667
237.9000,2.3333,11.0000,9.0000,14.6667
245.6900,2.3333,11.0000,9.0000,15.0000
255.6300,2.3333,11.0000,9.0000,15.0000
256.4200,2.3333,11.0000,9.3333,15.0000
259.3400,2.3333,11.0000,9.3333,15.3333
269.6000,2.3333,11.0000,9.3333,15.6667
275.6300,2.3333,11.0000,9.3333,15.6667
281.3500,2.3333,11.0000,9.3333,16.0000
283.2400,2.3333,11.0000,9.3333,16.0000
297.7800,2.3333,11.0000,9.3333,16.3333
298.4200,2.3333,11.0000,9.3333,16.3333
298.5400,2.3333,11.0000,9.3333,16.6667
301.2700,2.3333,11.0000,9.3333,16.6667
301.5600,2.3333,11.0000,9.3333,16.6667
302.7200,2.3333,11.0000,9.3333,17.0000
303.4500,2.3333,11.0000,9.3333,17.0000
303.5100,2.3333,11.0000,9.3333,17.0000
305.3200,2.3333,11.3333,9.3333,17.0000
307.2900,2.3333,11.3333,9.6667,17.0000
312.7200,2.3333,11.3333,9.6667,17.0000
313.4900,2.3333,11.3333,9.6667,17.0000
319.2000,2.3333,11.3333,9.6667,17.0000
320.3100,2.6667,11.3333,9.6667,17.0000
320.5200,2.6667,11.3333,9.6667,17.0000
338.3900,2.6667,11.3333,9.6667,17.3333
339.2200,2.6667,11.3333,9.6667,17.3333
341.6100,2.6667,11.6667,9.6667,17.3333
346.0000,2.6667,11.6667,9.6667,17.3333
347.8100,2.6667,11.6667,9.6667,17.3333
353.3500,2.6667,12.0000,9.6667,17.3333
355.4400,2.6667,12.0000,9.6667,17.6667
363.8300,2.6667,12.0000,9.6667,18.0000
389.4900,2.6667,12.3333,9.6667,18.0000
391.5200,2.6667,12.3333,9.6667,18.3333
394.9400,2.6667,12.3333,9.6667,18.3333
400.8700,2.6667,12.3333,9.6667,18.3333
419.1500,2.6667,12.6667,9.6667,18.3333
420.0700,2.6667,13.0000,9.6667,18.3333
434.7700,2.6667,13.0000,9.6667,18.3333
457.9400,2.6667,13.3333,9.6667,18.3333
467.2300,2.6667,13.6667,9.6667,18.3333
479.1000,2.6667,13.6667,9.6667,18.3333
491.2200,2.6667,13.6667,9.6667,18.6667
499.7600,3.0000,13.6667,9.6667,18.6667
505.0800,3.3333,13.6667,9.6667,18.6667
531.6800,3.3333,14.0000,9.6667,18.6667
536.3400,3.3333,14.3333,9.6667,18.6667
577.2900,3.3333,14.3333,9.6667,18.6667
584.7800,3.3333,14.3333,9.6667,19.0000
609.1900,3.3333,14.6667,9.6667,19.0000
631.2400,3.3333,15.0000,9.6667,19.0000
631.9700,3.3333,15.0000,10.0000,19.0000
677.4900,3.3333,15.0000,10.0000,19.0000
694.4600,3.3333,15.0000,10.0000,19.0000
699.7000,3.3333,15.0000,10.0000,19.3333
719.8800,3.3333,15.3333,10.0000,19.3333
746.4400,3.3333,15.3333,10.0000,19.6667
760.7500,3.3333,15.3333,10.0000,20.0000
777.3400,3.3333,15.3333,10.3333,20.0000
785.9400,3.3333,15.6667,10.3333,20.0000
797.8800,3.3333,16.0000,10.3333,20.0000
804.4600,3.3333,16.0000,10.3333,20.0000
815.4300,3.3333,16.3333,10.3333,20.0000
829.1600,3.3333,16.6667,10.3333,20.0000
835.2900,3.3333,17.0000,10.3333,20.0000
836.8200,3.3333,17.0000,10.3333,20.3333
841.1400,3.3333,17.0000,10.3333,20.6667
860.0400,3.3333,17.0000,10.3333,20.6667
863.7400,3.3333,17.0000,10.3333,21.0000
865.8000,3.3333,17.0000,10.3333,21.0000
869.5900,3.3333,17.0000,10.6667,21.0000
891.5200,3.6667,17.0000,10.6667,21.0000
937.3800,3.6667,17.0000,10.6667,21.0000
973.6800,3.6667,17.0000,10.6667,21.3333
1005.2900,4.0000,17.0000,10.6667,21.3333
1012.5200,4.0000,17.3333,10.6667,21.3333
1098.7000,4.3333,17.3333,10.6667,21.3333
1119.1100,4.3333,17.6667,10.6667,21.3333
1131.1900,4.3333,18.0000,10.6667,21.3333
1175.3200,4.3333,18.0000,10.6667,21.3333
1197.1100,4.3333,18.3333,10.6667,21.3333
1209.4400,4.3333,18.3333,11.0000,21.3333
1209.7900,4.3333,18.3333,11.0000,21.3333
1240.3400,4.3333,18.3333,11.0000,21.6667
1266.7500,4.3333,18.6667,11.0000,21.6667
1269.4700,4.3333,18.6667,11.3333,21.6667
1296.1400,4.3333,19.0000,11.3333,21.6667
1344.3700,4.3333,19.3333,11.3333,21.6667
1353.2500,4.3333,19.3333,11.3333,21.6667
1366.1000,4.3333,19.6667,11.3333,21.6667
1378.1500,4.3333,20.0000,11.3333,21.6667
1397.4900,4.3333,20.0000,11.3333,21.6667
1401.3900,4.3333,20.0000,11.3333,21.6667
1402.1300,4.3333,20.0000,11.3333,21.6667
1421.6600,4.3333,20.0000,11.3333,22.0000
1424.3500,4.3333,20.0000,11.3333,22.0000
1456.4800,4.3333,20.3333,11.3333,22.0000
1481.8000,4.3333,20.3333,11.3333,22.0000
1573.4100,4.3333,20.6667,11.3333,22.0000
1641.8400,4.3333,21.0000,11.3333,22.0000
1660.6000,4.3333,21.0000,11.3333,22.0000
1678.0800,4.3333,21.3333,11.3333,22.0000
1711.4100,4.3333,21.6667,11.3333,22.0000
1732.7600,4.3333,22.0000,11.3333,22.0000
1751.8800,4.3333,22.0000,11.6667,22.0000
1771.0800,4.3333,22.0000,11.6667,22.0000
1800.0000,4.3333,22.0000,11.6667,22.0000


==> fig/tikz_data/feasible_breakdown_by_set_alpha_method.csv <==
BenchmarkSet,Alpha,Method,n_total,n_feasible,n_infeasible,feasible_rate_%
Brandimarte,0.25,benders,10,8,2,80.0
Brandimarte,0.25,ilp,10,6,4,60.0
Brandimarte,0.5,benders,10,8,2,80.0
Brandimarte,0.5,ilp,10,6,4,60.0
Brandimarte,0.75,benders,10,9,1,90.0
Brandimarte,0.75,ilp,10,6,4,60.0
Brandimarte,1.0,benders,10,5,5,50.0
Brandimarte,1.0,ilp,10,5,5,50.0
Fattahi,0.25,benders,20,19,1,95.0
Fattahi,0.25,ilp,20,14,6,70.0
Fattahi,0.5,benders,20,18,2,90.0
Fattahi,0.5,ilp,20,15,5,75.0
Fattahi,0.75,benders,20,19,1,95.0
Fattahi,0.75,ilp,20,15,5,75.0
Fattahi,1.0,benders,20,10,10,50.0
Fattahi,1.0,ilp,20,10,10,50.0


==> fig/tikz_data/gap_dense_alpha100.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,-1.4418402281472076,-2.509178184695107,-0.5976131738071625,-5.333384272902278,-0.06540107378370777
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,-3.519145927366354,-4.893027915201223,-1.4268534366430767,-10.092289633038444,2.5748871676139657
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
4,freecp,1.7396144309108523,-4.2479518602688415,13.387832611950428,-18.516397085798204,28.742571735632684
4,ilp-cpws,1.9933594589012755,-0.35131042748756214,17.66724562965765,-9.944567024558289,36.78273996260243
4,lbbd-wcp-wuc-cpws,4.453610145574352,0.0,19.986196602337696,-0.9039455075993551,36.78273996260243
5,freecp,4.871195113886082,2.12239204363564,13.132604159438493,-13.594437749615002,19.90546889107046
5,ilp-cpws,7.7931165940399385,1.993073888399273,8.788931547326316,-4.569395039125479,18.98271803571688
5,lbbd-wcp-wuc-cpws,9.94021975755286,6.593561314658583,16.31209646899832,0.0,30.889899200507926
6,freecp,7.411550673750341,4.9721607208920675,13.171391667968292,-3.1757068404350064,22.986639256717545
6,ilp-cpws,5.050444323651836,2.1209885119705185,7.659834898058405,-0.1268311089646461,15.105448649245698
6,lbbd-wcp-wuc-cpws,13.433818651061882,11.22810099637281,17.867567355725978,1.2689014573430573,27.82676689475573
7,freecp,5.584003774352912,4.43539463091604,12.756454908765086,1.6075145309878982,24.92183622304966
7,ilp-cpws,3.8051533680280603,1.7690958993611348,9.196359197138557,0.47009406811924637,15.461634990432362
7,lbbd-wcp-wuc-cpws,9.774801431444683,2.8604477790257703,12.864781500974123,0.47009406811924637,27.871282083896652


==> fig/tikz_data/gap_dense_alpha25.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,0.0,0.0,0.0
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
4,freecp,0.0,0.0,0.9547024135196884,-1.1901530359726646,2.3867560337992213
4,ilp-cpws,0.0,0.0,1.3752532946001284,-0.5094766458186826,3.438133236500321
4,lbbd-wcp-wuc-cpws,0.0,0.0,2.186337938102854,-3.279506907154281,5.465844845257135
5,freecp,4.3828044807011635,2.593948620986788,10.829588493137067,-0.29154791384385476,17.55287164454606
5,ilp-cpws,3.0810420731406385,1.8244910555894545,8.930105292902688,-0.8501396351627039,15.802394734627347
5,lbbd-wcp-wuc-cpws,8.725862911685992,4.541101767086197,13.537195589586478,-0.8501396351627039,27.0313363233369
6,freecp,4.681604469424982,3.1552884725601142,11.992268276783008,1.7863857007859474,19.932809206956858
6,ilp-cpws,4.118870739551872,1.5201062351988441,8.462894378929459,0.7340101476583393,17.626810870175984
6,lbbd-wcp-wuc-cpws,6.79801153379016,2.0946813195514227,11.162730167484458,0.9173765123561325,24.76480343938401
7,freecp,4.159827066318612,3.533452939494527,10.285142969456963,0.45064369877620253,20.165182014761356
7,ilp-cpws,3.3749461853539424,1.6703470332414179,5.808465748775592,-0.7573670076512472,12.015643822076854
7,lbbd-wcp-wuc-cpws,4.177498897186772,2.60990522398642,9.105980152357333,0.45064369877620253,13.494255951031771


==> fig/tikz_data/gap_dense_alpha50.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,0.0,0.0,0.0
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
4,freecp,0.14596602972397965,0.0,2.2907246985110197,-3.4059614785111405,5.72681174627755
4,ilp-cpws,0.12093943785574016,0.0,2.6072495048295954,-3.910874257244393,6.518123762073989
4,lbbd-wcp-wuc-cpws,0.09591284598750065,0.0,2.2907246985110197,-0.7890465985815022,5.72681174627755
5,freecp,7.051770861399801,3.5984385063782827,13.851344160018826,0.21253177909025184,29.23070264047964
5,ilp-cpws,6.665145459489382,2.812088541014633,8.414097053597454,-0.04752629950581867,16.817109822471686
5,lbbd-wcp-wuc-cpws,11.803446598523497,6.111900593267294,22.209293512520443,-0.04752629950581867,30.470873447124607
6,freecp,5.555460689359531,3.8377119325771876,9.813339722003736,1.9481243395959535,18.77678140614356
6,ilp-cpws,4.017501776095239,1.5077583094535247,6.30288196539779,0.5665277854420451,13.495567449314187
6,lbbd-wcp-wuc-cpws,5.945186754188127,3.2758902792991544,11.34139919189165,0.5665277854420451,23.43966256078039
7,freecp,5.109791248634453,3.137000062590714,11.53827568297255,0.4633656044729101,20.87688071378025
7,ilp-cpws,3.320370751182291,1.892277674831069,6.131154335223884,0.284488247769286,12.489469325813104
7,lbbd-wcp-wuc-cpws,4.7198162220982685,2.6409680135627993,11.236500413320154,0.002931337500650791,19.38855277987274


==> fig/tikz_data/gap_dense_alpha75.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,-0.009802725593397833,0.0,-0.02450681398349458,0.014704088390096749
3,freecp,0.7113929514056985,0.0,2.6536450063280013,-2.5020570910874556,6.634112515820004
3,ilp-cpws,0.5650353851063559,0.0,2.381862369854198,-1.4008686078868169,4.9685815056553295
3,lbbd-wcp-wuc-cpws,0.27302425027620086,0.0,2.2532695050848446,-0.3141756804068541,5.6331737627121115
4,freecp,0.6833342372146004,0.07523235631282073,2.617201192967972,-3.0758484043301197,6.430154447950699
4,ilp-cpws,0.7542521598272095,0.0,5.951981707317072,-6.621339325112835,14.87995426829268
4,lbbd-wcp-wuc-cpws,0.6833342372146004,0.0,4.616794234428928,-0.7419388867400404,11.541985586072322
5,freecp,8.50986775129405,3.6767739076667922,14.012230663317746,0.21246461223584778,19.397146660421274
5,ilp-cpws,6.949023347616702,2.8416976936063554,8.547027168163934,0.11267725378252358,17.105021380000302
5,lbbd-wcp-wuc-cpws,11.805340784497586,6.626794887872267,22.29284242668093,0.48734076231063,24.103647659977927
6,freecp,7.334786173080771,3.508268183923869,14.503019752941192,1.498059278096282,22.368122599104513
6,ilp-cpws,3.31261001697685,2.3128686867529864,6.707764814823776,0.8594276066364799,13.300109006929958
6,lbbd-wcp-wuc-cpws,10.244158848762057,4.485115279300924,12.810880374825853,0.8594276066364799,25.299528018113246
7,freecp,5.34218035029913,3.878558215465215,13.401021925266692,1.6186611357892786,23.30554410165651
7,ilp-cpws,3.729926962308145,1.8047329748653094,6.937346722091219,-0.03543403655090201,12.155735532132372
7,lbbd-wcp-wuc-cpws,6.072583970689813,3.3096951539599737,8.877907269527006,-0.03543403655090201,12.836266714411066


==> fig/tikz_data/gap_sparse_alpha100.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,0.0,0.0,0.0
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
4,freecp,0.0,0.0,0.0,0.0,0.0
4,ilp-cpws,0.0,0.0,0.0,0.0,0.0
4,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
5,freecp,0.0,0.0,0.0,0.0,0.0
5,ilp-cpws,0.0,0.0,0.0,0.0,0.0
5,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
6,freecp,0.0,0.0,0.0,0.0,0.0
6,ilp-cpws,0.0,0.0,0.0,0.0,0.0
6,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
7,freecp,0.0,0.0,0.0,0.0,0.0
7,ilp-cpws,0.0,0.0,0.0,0.0,0.0
7,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
8,freecp,0.0,0.0,0.0,0.0,0.0
8,ilp-cpws,0.0,0.0,0.0,0.0,0.0
8,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
9,freecp,-0.9924988733164278,-1.8988059996633122,-0.08770306271121178,-2.767419274239161,0.0
9,ilp-cpws,0.0,0.0,0.0,0.0,0.0
9,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
10,freecp,-2.6704663068299537,-4.0017217265140905,-1.5738688201910715,-7.357639530146245,0.0
10,ilp-cpws,0.0,0.0,0.0,0.0,0.0
10,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
11,freecp,-0.3003205820402811,-0.3850563874027116,-0.19268661916833763,-0.5090485340425102,0.0
11,ilp-cpws,0.0,0.0,0.0,0.0,0.0
11,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
12,freecp,-0.005335514966121764,-0.0175569918603986,0.0,-0.038214877644863816,0.0
12,ilp-cpws,0.0,0.0,0.0,0.0,0.0
12,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
13,freecp,-1.8888043609009126,-7.112979349122073,26.727792794402127,-57.87413756440837,46.72543790784885
13,ilp-cpws,0.3833710050879454,0.0,27.309359691669144,0.0,47.70163990934916
13,lbbd-wcp-wuc-cpws,0.3833788989533996,0.0,27.309359691669144,0.0,47.70163990934916
14,freecp,-1.665246284383901,-5.313254056387581,32.74223357717381,-8.896944723355976,67.93190777967855
14,ilp-cpws,0.0,0.0,29.67206636234493,-44.50809954351739,48.18291100212501
14,lbbd-wcp-wuc-cpws,0.0,0.0,34.74930240659659,-1.5676931359684087e-07,81.65932182863625
15,freecp,37.95607588168171,26.06642609624916,46.201737864819016,-2.2876298819713266,60.711577122205966
15,ilp-cpws,34.53959451555057,25.058982055378166,38.89475172718994,4.305327547660504,42.05659215907271
15,lbbd-wcp-wuc-cpws,39.413460852187605,26.49792008183938,53.3253174638799,0.0,72.50333265777596
16,freecp,-2.0107579286429855,-8.361738890916845,28.540325632550775,-11.580965315727754,51.96168794019553
16,ilp-cpws,0.0,0.0,22.509006448672373,-33.763509673008556,48.35772203534674
16,lbbd-wcp-wuc-cpws,0.0,0.0,31.900386581140733,0.0,53.958264486769025
17,freecp,34.499791000288724,-0.2879168431507991,51.159287634505475,-9.23547709600645,78.12586299234223
17,ilp-cpws,24.91461505994053,2.4068866038026164,44.59526760829318,0.0,81.3543166645739
17,lbbd-wcp-wuc-cpws,33.170338452174974,0.6024182988666534,50.87509785535124,0.0,81.3543166645739
18,freecp,38.7943868590542,25.99026205118463,40.74548766749883,3.857423626713331,62.87832609197012
18,ilp-cpws,33.544006262528455,26.068890718190506,36.10943443513998,11.008075142766293,51.170250010564196
18,lbbd-wcp-wuc-cpws,45.2746420104077,33.09113708919788,51.421866239679666,5.595043363475199,78.91795996540235
19,freecp,44.13963326165815,35.045743306734565,60.30109660842209,25.830092945174194,68.9260815150469
19,ilp-cpws,38.62325201840257,29.173870771332712,49.43474367196832,19.171562233264677,71.31035705021239
19,lbbd-wcp-wuc-cpws,46.733130118996286,40.30304372036382,70.2519840506384,34.388487660152215,75.14783647066542
20,freecp,32.94931884827629,20.316616808330533,40.19397840937411,-3.4057374891469796,44.810875136596756
20,ilp-cpws,34.281196334127316,21.89751313078121,38.833383123719614,0.0,42.49310434969137
20,lbbd-wcp-wuc-cpws,37.007760738721785,24.68634809157181,46.164013817331245,0.0,53.84202508999125


==> fig/tikz_data/gap_sparse_alpha25.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.4353799415623318,0.0,1.0884498539058294
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.32895528539483276,0.0,0.8223882134870819
3,freecp,0.28869996457669506,0.0,2.0037604570681125,0.0,3.2198411835092027
3,ilp-cpws,0.0,0.0,0.8521436624396106,-1.278215493659416,2.1303591560990265
3,lbbd-wcp-wuc-cpws,0.6604004889381229,0.0020957127796575187,1.5767338145682508,0.0,3.2198411835092027
4,freecp,1.778187592463549,0.9527885981880547,3.826031866073664,-1.989752677401969,8.135896767902079
4,ilp-cpws,0.9070716266037441,0.04947254087993953,3.013821893118603,0.0,7.460345921476598
4,lbbd-wcp-wuc-cpws,1.8136935037179616,0.9802467033965991,3.755243403389922,0.0,7.917738453379906
5,freecp,3.4393347357380675,2.9194310215901687,4.292770556700754,0.8594217189242905,6.352779859366632
5,ilp-cpws,2.7312744314667423,1.7858588197238638,3.945261958967333,0.0,4.918583942136446
5,lbbd-wcp-wuc-cpws,3.461772901331723,2.9321608973170643,4.849527746478853,0.056110623574381346,7.725578020221536
6,freecp,8.006646243314808,7.509407989416564,10.543081154304009,2.9588982420853975,13.457546342319164
6,ilp-cpws,4.705603021965898,3.423847658840161,7.078722125178182,-0.02348456187066686,10.594010716950427
6,lbbd-wcp-wuc-cpws,7.807355840589839,5.808743489344076,10.38900031258086,0.03757661416359464,12.681275948774921
7,freecp,11.984309499912293,1.4717795270212954,18.50029933044036,-5.0792862357288575,29.827589501238787
7,ilp-cpws,11.144446525216466,1.2996614809412226,15.091732653970663,0.0,29.15756421606405
7,lbbd-wcp-wuc-cpws,11.87569526253802,2.1522598201872536,17.2960550999739,0.0,30.721168850193305
8,freecp,21.989474047380384,8.330932784763945,31.85450222406586,-26.954421374188925,46.57756843063346
8,ilp-cpws,16.547238173260375,6.7807313492360235,26.952470375405646,0.0,44.030306733471825
8,lbbd-wcp-wuc-cpws,19.298168276386004,6.833439953323806,31.44472463729985,0.0,45.49676157888305
9,freecp,26.65076303873151,24.626433646586165,28.55742515822807,18.729946379123305,34.45391242569093
9,ilp-cpws,24.893347783712876,23.063151515383595,32.614806100583024,20.690032618927738,40.74429771908763
9,lbbd-wcp-wuc-cpws,27.617730749805645,24.744736046427462,33.620216054500204,21.527762575070962,40.730792316926774
10,freecp,24.044789471546714,19.362566319361804,29.09751327186364,8.977327434034068,33.87012419754363
10,ilp-cpws,22.476568949968826,13.823416778127184,27.871309984217078,5.551607406218708,33.443105340896686
10,lbbd-wcp-wuc-cpws,23.084756029753507,18.538241632935858,29.74160383513646,8.592955992144452,33.868974752438255
11,freecp,23.960616365462712,21.81666869921642,26.290681219568807,15.105649918687844,33.00170000009739
11,ilp-cpws,22.162859367725055,19.45863408161196,25.487141699264168,10.415872655133652,34.52990312574248
11,lbbd-wcp-wuc-cpws,23.468996144956385,19.94650136787277,26.16562169535856,10.617820876644085,35.49430218658725
12,freecp,19.891405754514317,13.406209667449497,31.017984050866158,5.323882263933422,46.43808514947112
12,ilp-cpws,14.834234729453932,10.59070582351554,26.510091648759584,-13.288372914350527,46.43808514947112
12,lbbd-wcp-wuc-cpws,15.349697966632277,12.468970564150226,26.538869570629352,5.734589472925739,46.777686040534014
13,freecp,38.83255393805493,21.056290846116116,44.86474723456142,13.088371855272232,56.44722416310207
13,ilp-cpws,22.88208325905339,19.52627266907183,38.306815019889115,7.206830223062118,55.992774246323215
13,lbbd-wcp-wuc-cpws,30.112522013118877,20.401874033490692,38.12009449948281,13.77759224392778,56.187051585746175
14,freecp,40.00278495906833,23.528314254557433,52.2111658080303,13.68018838583551,66.3136688126834
14,ilp-cpws,27.941724597439517,18.83254185003379,37.03739238961095,11.495312569422843,64.34466819897669
14,lbbd-wcp-wuc-cpws,28.54333865760941,19.449132751399947,42.54565626779738,12.633847247522988,65.91906451189068
15,freecp,23.94079275296361,20.761803390861402,39.15023878109724,13.70031263957123,58.095243258481794
15,ilp-cpws,25.324132267273008,18.455777852348447,38.122036440370074,13.002456453774,44.48654494925258
15,lbbd-wcp-wuc-cpws,22.587030174313185,18.66153583794885,38.41279444661153,12.745645377400622,68.03968235960554
16,freecp,38.35153532323871,19.599071439018317,42.45272041174137,8.4078342831825,54.678583905904276
16,ilp-cpws,23.200821897005945,9.704485048003832,35.401500229008136,-20.53075110063592,42.68845246073604
16,lbbd-wcp-wuc-cpws,28.208344387971493,16.809542167067193,38.35033386950792,8.660925086336121,47.93764491276836
17,freecp,41.86461385526046,26.967320793793647,53.912557617875436,14.942503390260299,64.27309139571861
17,ilp-cpws,31.831780668843177,16.822313028978904,53.71866109405487,14.201607479520622,64.06466383478735
17,lbbd-wcp-wuc-cpws,31.657247633968066,19.289211938046968,53.34843060134039,14.169634292896436,64.20454810386873
18,freecp,29.21955042319462,16.199228189904495,42.93033059007869,9.582208176597526,47.353747154017086
18,ilp-cpws,17.241209073083407,10.85934569139304,20.664723523149352,-3.8487210562414287,35.372790270783824
18,lbbd-wcp-wuc-cpws,17.00369551485156,9.832790633245699,23.492022485544602,-10.656057145202658,43.69536520973893
19,freecp,40.43800745250744,27.426271274223954,43.97195585907739,13.028743988368188,65.86554776740516
19,ilp-cpws,15.886945517095308,14.36160249030788,24.933751695456188,12.57912985124706,40.79197550317865
19,lbbd-wcp-wuc-cpws,20.189310212699436,16.002487731589053,43.50645678008608,-25.253465841156494,71.00407243989169
20,freecp,29.413905507435494,17.349030393349825,38.00087604180268,14.399599733155437,44.512719147473355
20,ilp-cpws,16.817788998994686,14.594047117198407,30.809057582687412,-9.728468581035102,44.32508307551278
20,lbbd-wcp-wuc-cpws,19.39844760432512,15.856324159566977,43.276044585029574,13.681343117633979,51.32670034520848


==> fig/tikz_data/gap_sparse_alpha50.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,0.6430221164613633,0.0,1.4391651159093686
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0027894222302609108,0.0,0.6509895420228163,0.0,1.1296370760354104
4,freecp,0.0,0.0,1.5444936632959356,0.0,3.6744403787176663
4,ilp-cpws,0.0,0.0,0.40479357446155084,0.0,1.011983936153877
4,lbbd-wcp-wuc-cpws,0.0,0.0,1.3650902314470554,0.0,3.4127255786176383
5,freecp,1.6632743369135126,0.40518351643844996,2.6472813861159894,0.0,6.0104281906322985
5,ilp-cpws,1.5084987887945287,0.45818169792715246,2.280485269648758,0.0,5.013940627231166
5,lbbd-wcp-wuc-cpws,1.6632743369135126,0.9415940602034818,2.851207768884416,0.0,5.715628331905817
6,freecp,4.700011502287171,3.5425601454011937,7.174445865302635,0.2917703595640667,12.552767760340181
6,ilp-cpws,2.685409754507931,0.4620941691557681,5.661180656629889,-0.2659209913096098,10.030680271585759
6,lbbd-wcp-wuc-cpws,5.171708581983511,2.9384331011727776,6.843866913170743,0.013680469370118577,12.70201763116769
7,freecp,4.182548063269572,0.704227761318617,9.373671554880486,-0.7712166536901134,22.37783724522329
7,ilp-cpws,2.6410996997567575,0.0,7.988303553009247,-2.8165302324049226,19.97075888252312
7,lbbd-wcp-wuc-cpws,5.011941847406996,0.704227761318617,9.441938438005387,0.0,22.54850445303554
8,freecp,9.044572824047501,0.4841057038800145,23.790188950737416,-34.47501916640609,58.74931382102352
8,ilp-cpws,3.5837419924300162,0.0,29.069124930048122,-2.859571367858656,65.73060678997528
8,lbbd-wcp-wuc-cpws,5.162873072334218,0.4841057038800145,29.567149692778766,0.0,66.25967470919106
9,freecp,28.317318175790664,21.87954116477887,31.92435517751154,10.715679078471439,46.991576196610545
9,ilp-cpws,28.50295064024396,24.849542735970903,35.340121643133855,9.407050328314392,51.07599000387828
9,lbbd-wcp-wuc-cpws,27.94460738828773,21.812892122500003,33.287513593538975,10.33615680332691,50.49944580009743
10,freecp,28.574375729009788,9.996396219306435,37.43397934766206,2.9984695144915348,42.74947423499935
10,ilp-cpws,28.126684439117284,11.814588852502705,37.104621471620206,4.1138809426508605,42.59704862438551
10,lbbd-wcp-wuc-cpws,28.478978026456296,9.252649931690469,37.404294705024036,-32.974817228309874,42.773624206321244
11,freecp,27.86975164626933,23.155465732114806,31.586070278139143,10.5095589130783,44.23197709717565
11,ilp-cpws,24.889356678762468,21.42360799291146,30.033717421175936,8.508443850514746,42.94888156357265
11,lbbd-wcp-wuc-cpws,26.6022757070018,23.72528293756649,31.748207409343188,11.690896229901444,43.78259411700823
12,freecp,17.20350701142717,5.447809497576015,31.409763132661745,-1.157165142868422,70.35269358529033
12,ilp-cpws,15.749389769736272,5.4032175490264995,31.309358342557758,0.0,70.16856953285465
12,lbbd-wcp-wuc-cpws,17.896878818818255,1.2250525210084064,31.75177495163015,-5.982218648081122,77.54185859756276
13,freecp,60.89339356100384,23.99001900763904,62.75780309384418,10.604789538775542,80.0461870881937
13,ilp-cpws,24.942231149839166,19.54235833408439,56.02812452676579,9.850640421354866,62.13384139080733
13,lbbd-wcp-wuc-cpws,27.578729976034715,24.334075743589096,56.42953615356385,12.300760203066746,62.11796459474478
14,freecp,63.377360881822206,46.636966293991286,73.68736230053403,13.731187359211269,84.44063168106933
14,ilp-cpws,34.40625097213182,21.10088473804519,64.43470698987615,2.9333028631125395,84.0444835701838
14,lbbd-wcp-wuc-cpws,41.82724768454459,21.784590738587447,64.39738710368273,13.154973719434565,84.30319254055802
15,freecp,34.866125952751034,23.43728722107034,60.44312886955102,13.587482966392495,78.3881349855561
15,ilp-cpws,26.37631531051776,20.706001008572866,34.15730392422458,13.073601602390447,54.33425829770215
15,lbbd-wcp-wuc-cpws,34.79319741354458,23.427907164080754,56.914996897330354,-26.802727435793653,64.91326097960204
16,freecp,60.69737661463129,21.860773517250927,63.91318647387234,-0.28321678321679084,75.27725056752632
16,ilp-cpws,24.50156542640981,16.123852197416984,54.612455886430595,-41.60905333610344,65.9614986008913
16,lbbd-wcp-wuc-cpws,28.237710849179933,16.750376961768993,54.94896894587217,0.7384615384615317,64.60296991531621
17,freecp,61.937431460910496,37.922836432098144,68.64080077621578,14.894137206004599,80.02593883529998
17,ilp-cpws,45.11733864433502,16.668387639212288,68.24471188933498,14.331817515035949,79.50368817814422
17,lbbd-wcp-wuc-cpws,45.18524665001105,18.373088490465825,68.26674028419235,-56.46738920012397,79.80013201014394
18,freecp,62.17261206975476,16.396729414751512,67.246270865404,10.086570323207434,70.09858492190101
18,ilp-cpws,21.80896499377275,15.010632840114827,51.576038877723306,-8.343032061604212,67.37167429736122
18,lbbd-wcp-wuc-cpws,18.78751481510907,15.069497797722455,31.763300244645837,-6.520761023267782,56.804003915030904
19,freecp,49.26420237968914,21.39161480128168,63.22081250922007,14.916376195196827,78.09436520372866
19,ilp-cpws,29.38124264074929,14.324823278044605,62.42518669655547,-57.82572184972169,77.81137940792614
19,lbbd-wcp-wuc-cpws,21.968660998457885,16.72424893296833,59.20143764942772,-46.991534141720756,70.22553038407032
20,freecp,46.62075885666095,23.06617338503013,60.830581693173954,13.852206134408505,66.2819376469228
20,ilp-cpws,22.55797495861529,18.119011197739887,51.70912815456067,12.427155939341512,66.01783166443933
20,lbbd-wcp-wuc-cpws,25.5994155457375,21.933827097898895,62.61140817873116,14.353340624540891,98.604082869987


==> fig/tikz_data/gap_sparse_alpha75.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,0.0,0.0,0.0
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
4,freecp,0.0,0.0,0.8299627171945949,-0.1503250779811385,2.0749067929864875
4,ilp-cpws,0.0,0.0,0.27665423906486497,0.0,0.6916355976621624
4,lbbd-wcp-wuc-cpws,0.0,0.0,0.5533084781297299,0.0,1.3832711953243249
5,freecp,0.0,-1.4290281198037245,0.5822680847590045,-1.9979563523381596,1.754266543492007
5,ilp-cpws,0.0,0.0,0.3428557019556314,-0.5142835529334471,0.8571392548890785
5,lbbd-wcp-wuc-cpws,0.5668645395645626,0.0,1.0839115699539053,0.0,2.336902793815888
6,freecp,1.203636302077153,0.30206849290364146,2.927896605753803,0.0,6.866638775029045
6,ilp-cpws,1.016573276226901,0.0,2.387337057728129,-3.5810055865921937,5.968342644320323
6,lbbd-wcp-wuc-cpws,1.3111340590137297,0.3390380696470745,2.984171322160161,0.0,6.951871200929791
7,freecp,-0.3105043873580786,-1.3948058696129277,0.2925860066773247,-2.2963974731091064,2.8236738211127035
7,ilp-cpws,0.0,0.0,0.19299575233094243,-0.28949362849641364,0.48248938082735604
7,lbbd-wcp-wuc-cpws,0.11368242945520676,0.0,1.3178959458380182,0.0,3.294739864595045
8,freecp,0.0,-0.6736779251297732,1.4239909468125291,-3.820181233043227,4.570494254725983
8,ilp-cpws,0.0,0.0,0.5410097048956201,0.0,1.3525242622390503
8,lbbd-wcp-wuc-cpws,0.0,-0.32118883206687976,0.0,-0.8029720801671993,0.48178324810031964
9,freecp,8.717412264546644,-2.7048075854070555,33.06147217878372,-56.35422723169321,41.892987322367006
9,ilp-cpws,14.357103002222988,0.1893450574487593,32.61646433408194,-48.451333857501005,75.95032639211836
9,lbbd-wcp-wuc-cpws,9.227183524135246,0.81511910298145,33.4081364226809,-48.07440687656773,43.34934350926145
10,freecp,22.638594885290917,4.39504777248687,36.16850305165378,-2.3097356403398672,54.268446796806465
10,ilp-cpws,19.726528977630306,2.680886398243926,33.899328500926735,-8.802819899362296,54.64533682222982
10,lbbd-wcp-wuc-cpws,13.29484341060842,3.5601085454858903,36.14703960286596,-45.32028804058422,54.72636446083169
11,freecp,28.288677892459095,19.821653077361105,32.201659725227614,1.2516431055613424,50.77166969702738
11,ilp-cpws,25.045067376989618,19.670689040849936,29.939435046228354,4.267570032782309,45.34255405429598
11,lbbd-wcp-wuc-cpws,27.257509409171405,24.46578960276348,32.68531727080665,12.136498100698724,45.014608772871405
12,freecp,9.48337163328194,0.0,30.68594132240493,-10.166928258452693,53.787729739478294
12,ilp-cpws,7.611637879283715,-0.6173974887188557,28.57409906444635,-7.680856545761641,37.00626232169778
12,lbbd-wcp-wuc-cpws,2.291746542436888,0.0,30.816918165361948,-46.22537724804292,53.83773547784172
13,freecp,17.757327867293952,15.752711787339027,23.891579073959697,12.704863089452704,30.123709397337347
13,ilp-cpws,17.0929398957322,13.78779644457935,38.81730143518566,12.493715856151764,76.36155892109514
13,lbbd-wcp-wuc-cpws,24.675620619410974,14.972496899939594,32.541190306566705,14.95291081543051,58.89423041650737
14,freecp,20.994733749562258,17.740982996821593,30.20789041310759,-0.9593781276074047,48.908251537536586
14,ilp-cpws,17.569984305996563,15.790603532875364,27.23474920006712,12.768912620759908,44.40096770085476
14,lbbd-wcp-wuc-cpws,18.99920322054963,17.07188587370175,29.915434836702676,0.0,49.180758281204064
15,freecp,19.524923250058876,16.5878679957003,35.365496855017795,4.341411267879384,47.98569591552048
15,ilp-cpws,24.883013570425835,16.26867006528933,38.05265956550307,12.549468216670792,70.72864381582369
15,lbbd-wcp-wuc-cpws,25.761788103168268,16.1285514116209,75.33505906050942,12.385604748948795,98.97633835784484
16,freecp,17.270844322098554,14.757226336629717,20.132220184245842,6.69473556520553,28.19471095567003
16,ilp-cpws,15.010864316755193,14.180756225023059,18.047030216765997,8.381345237408652,23.846441204380405
16,lbbd-wcp-wuc-cpws,18.24400656268307,13.7571169085254,31.406595387866908,0.45750773484299995,57.88081310687917
17,freecp,16.683343143025315,14.349061611966395,20.349496033876072,12.536960378474268,29.35014766674059
17,ilp-cpws,15.876986462625073,12.703369453205507,18.81970537365062,10.13467687239609,27.994209254318292
17,lbbd-wcp-wuc-cpws,18.569121322653885,15.251327943054168,19.668828455075246,10.841972677066172,26.295079223106864
18,freecp,17.189184935823423,13.670064155812153,17.89704793438155,10.577673692427789,20.18880997748139
18,ilp-cpws,13.776303058024,11.568397193058216,15.921667162147541,10.192402565367527,17.174572328710653
18,lbbd-wcp-wuc-cpws,16.203883592882057,12.001365032129149,16.39312721206508,10.425916790001647,17.58678561964491
19,freecp,16.139259912127788,15.445464966495594,31.267418137656684,13.132729028439703,55.00034789439832
19,ilp-cpws,15.292197453415739,12.774782499281962,30.528479023220513,11.132915926860417,57.15902380912834
19,lbbd-wcp-wuc-cpws,16.21874124131918,15.307220544255443,55.61975721154976,11.835013632616821,81.15091514243969
20,freecp,17.33023614715914,15.62194620620237,25.231977718660357,5.5155518682591635,39.647024987347336
20,ilp-cpws,16.59997539713909,13.677452168473948,41.61141396909009,5.5155518682591635,82.66432420352113
20,lbbd-wcp-wuc-cpws,16.532295584181483,14.090530982613195,56.80533892634578,9.177715511168849,82.6668073800005


==> fig/tikz_data/gap_standard_alpha100.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,0.0,0.0,0.0
3,ilp-cpws,0.0,0.0,0.0,0.0,0.0
3,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
4,freecp,-0.0372840074126686,-0.1141166896275006,0.0,-0.190341045407782,0.0
4,ilp-cpws,0.0,0.0,0.0,0.0,0.0
4,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
5,freecp,-0.24199489030828764,-0.46781957744459063,-0.024495531412731888,-1.1328056464923788,0.0
5,ilp-cpws,0.0,0.0,0.0,0.0,0.0
5,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
6,freecp,-1.64816434050183,-2.674528759916994,-0.5885726122451259,-5.803462981424795,0.0
6,ilp-cpws,0.0,0.0,0.0,0.0,0.0
6,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
7,freecp,-2.5305149163400387,-3.6328110179417825,-1.5256924475149944,-6.793488873581965,-0.002424802627128158
7,ilp-cpws,0.0,0.0,0.0,0.0,0.0
7,lbbd-wcp-wuc-cpws,0.0,0.0,1.7733451051422692e-06,-1.0055426620145284e-06,4.433362762855673e-06
8,freecp,-4.082207591177825,-5.315255771795399,-1.589109741623203,-10.904474817053693,-0.022559632291076534
8,ilp-cpws,0.0,0.0,0.0,0.0,0.0
8,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
9,freecp,-3.1770185346668547,-4.792360935710759,-1.882331521105003,-9.157405057619393,2.4827126008036315
9,ilp-cpws,0.0,0.0,0.0,0.0,0.0
9,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
10,freecp,-0.7214528041495061,-2.331572233150805,7.560441583166316,-6.8308751232414355,21.86245090092727
10,ilp-cpws,0.08788736463744534,0.0,5.5342601418887085,-2.9076585129396375,13.835650354721771
10,lbbd-wcp-wuc-cpws,0.9522315772586661,0.0,11.02980502902242,0.0,24.496870301826917
11,freecp,-2.1720157988566733,-4.219883813484086,5.253780467486246,-6.367798417294274,18.964839556382294
11,ilp-cpws,0.06365009535576627,0.0,4.975454929657363,0.0,12.438637324143407
11,lbbd-wcp-wuc-cpws,0.06365009535576627,0.0,10.01643659423413,0.0,23.82108899927376
12,freecp,-1.2999069102904548,-4.259478494890837,5.892108890521012,-13.364901467589066,16.401568466685298
12,ilp-cpws,2.403391281580883,0.0,6.844522263841256,-5.5383469833902,13.406046938992642
12,lbbd-wcp-wuc-cpws,2.895973401811231,0.00513641262558702,8.244704347231108,0.0,20.60405624913939
13,freecp,5.219768177781701,-0.5349376282054239,9.482426073215986,-2.996448877382694,22.5145561466361
13,ilp-cpws,6.728246189470662,1.4095464013476517,14.10046182440721,-0.35251530887586874,33.136834958996545
13,lbbd-wcp-wuc-cpws,10.483394988952174,3.4012568795442246,15.571660454358124,0.026031668013644895,33.82726581657897
14,freecp,10.92403458394833,5.3829771512191655,14.382480661556167,4.026096362826507,27.88173592706167
14,ilp-cpws,8.955575794851367,6.769224815533784,11.070079400147797,2.455013844954686,17.521361277068817
14,lbbd-wcp-wuc-cpws,15.498695089450074,10.113277541707177,19.576368789022112,7.1595498847975945,33.771005659994515
15,freecp,11.217337758135486,7.309727681606144,14.38691655938437,-0.08611756360037827,25.002699876051707
15,ilp-cpws,13.77827879060928,6.372009009966552,16.49921530716953,0.442387334454212,31.690024752973994
15,lbbd-wcp-wuc-cpws,16.3010786285082,12.63615381514156,19.547856566951847,6.998960514360983,29.915410694667276


==> fig/tikz_data/gap_standard_alpha25.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.0,0.0,2.6423318358770533,0.0,6.605829589692633
3,ilp-cpws,0.0,0.0,2.6423318358770533,0.0,6.605829589692633
3,lbbd-wcp-wuc-cpws,0.0,0.0,2.6423318358770533,0.0,6.605829589692633
4,freecp,5.46684408959859,1.3792710791501972,8.842468458329607,-0.720150629889161,20.03726452709872
4,ilp-cpws,3.35293100466886,0.870227864680604,8.320582059372805,0.0,19.496113351411104
4,lbbd-wcp-wuc-cpws,5.46684408959859,1.3792710791501972,8.842468458329607,0.0,20.03726452709872
5,freecp,5.770381826957259,3.3922768821060587,9.309335174976718,0.5337489042563485,14.88005126356682
5,ilp-cpws,5.770381826957259,2.676218078218511,9.893424726964476,0.5337489042563485,14.88005126356682
5,lbbd-wcp-wuc-cpws,5.770381826957259,3.3922768821060587,9.893424726964476,0.5337489042563485,14.88005126356682
6,freecp,8.1821434454878,5.331548138082967,10.40567496716166,0.4813195198544337,14.774731379114787
6,ilp-cpws,8.207953001983622,5.276386344672991,10.68822735708395,-2.8413751739434456,14.774731379114787
6,lbbd-wcp-wuc-cpws,8.294527960677154,5.690745446095555,10.68822735708395,0.4813195198544337,16.65065997825206
7,freecp,6.968042319036675,5.229566501177648,8.143187701600707,0.8591347005430583,11.804665143885801
7,ilp-cpws,6.900949801542675,5.055384191316835,8.29380726137531,0.4440884617096115,11.804665143885801
7,lbbd-wcp-wuc-cpws,6.900949801542675,5.179142652976761,8.29380726137531,0.991935716414026,11.804665143885801
8,freecp,5.107088364616706,3.3475867036561633,9.272006349687786,1.6924828503362945,16.767854994586365
8,ilp-cpws,5.220538561209102,3.01386464394721,8.697112909897625,1.6924828503362945,16.149342927706797
8,lbbd-wcp-wuc-cpws,4.480183864348,3.3003583234748017,9.272006349687786,0.5556104972624113,16.767854994586365
9,freecp,5.444421695113465,3.9532211067608136,7.98687374235803,-2.097257846635011,12.503407387215494
9,ilp-cpws,5.165540873444588,3.9800821070649834,8.240723115790598,0.0,12.909854473589654
9,lbbd-wcp-wuc-cpws,6.337864952400118,4.070355168861403,8.306380415639644,0.0,12.909854473589654
10,freecp,4.820486611787456,3.446525142384697,5.794222185717961,0.9960048313667251,8.911005157836893
10,ilp-cpws,3.416465139730541,2.379320678154561,4.250900878496308,0.24308152580405362,7.05827117900893
10,lbbd-wcp-wuc-cpws,4.827295413375047,4.203267607785116,5.361801911764968,2.4654661518153373,7.099603367734747
11,freecp,4.19326274618547,3.095763466676684,5.886572287946089,0.0,8.343989769820976
11,ilp-cpws,3.8053390161489653,1.0624967558700973,5.183694569299209,-1.6220418873608893,7.026672418131492
11,lbbd-wcp-wuc-cpws,4.3569318459853275,2.989871297028836,5.886572287946089,0.0,8.343989769820976
12,freecp,4.786822134751724,3.438521202851872,5.854040685794955,0.0,8.892352914977943
12,ilp-cpws,3.6786363424132933,2.7956291764565337,5.045054641642493,-0.5785090213224056,8.419192839421433
12,lbbd-wcp-wuc-cpws,5.50950710725494,3.6252703407222864,7.444013166461096,0.0,13.17212740506931
13,freecp,4.255403306296952,3.9249823626769365,5.647385744897656,1.3472358916268985,6.229870683933138
13,ilp-cpws,3.6928590206338954,2.79504252677943,4.377832608559151,0.42085740410984807,5.975190690783509
13,lbbd-wcp-wuc-cpws,5.666507643215823,4.0515956922827865,13.68101362267481,3.152681295254883,28.125140518262846
14,freecp,4.710449108553385,3.7572213726237247,5.615514506539984,3.1804333589590414,8.402954207414375
14,ilp-cpws,3.6643168250352316,2.9489412848009735,5.078893481240396,0.8471369907257847,8.27382177589953
14,lbbd-wcp-wuc-cpws,5.336311065755481,3.866929967755929,18.943698706193917,2.204155218291961,29.60181069808616
15,freecp,4.5635550165943775,3.5894311905664296,5.271979929448508,2.2196115679756043,7.795803037771627
15,ilp-cpws,3.499345329039887,2.465278881941482,4.605943349178893,1.0085734996375524,7.816940050035009
15,lbbd-wcp-wuc-cpws,5.021649737207595,4.150411537084585,5.735657505333805,2.73617765035774,8.113526457707636


==> fig/tikz_data/gap_standard_alpha50.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.26420310394905105,0.0,1.3992386537292798,0.0,3.4980966343231996
3,ilp-cpws,0.26420310394905105,0.0,1.3080349927525265,0.0,3.2700874818813164
3,lbbd-wcp-wuc-cpws,0.26420310394905105,0.0,1.3080349927525265,0.0,3.2700874818813164
4,freecp,3.7795490854413747,2.5531225101629644,6.036166833082206,-0.2473607079183468,11.260733317461067
4,ilp-cpws,3.9312911041882885,2.5531225101629644,5.9488491397427765,0.10110782801208308,11.042439084112495
4,lbbd-wcp-wuc-cpws,3.6690896503980612,2.5531225101629644,6.036166833082206,-0.28763433831028606,11.260733317461067
5,freecp,4.211988320700718,2.2443238516573834,5.817910272687113,1.3698388165157795,11.178289904231708
5,ilp-cpws,4.17769252585814,2.2443238516573834,6.178625546313183,1.3698388165157795,12.066042085029576
5,lbbd-wcp-wuc-cpws,4.17769252585814,2.2443238516573834,6.178625546313183,1.3698388165157795,12.066042085029576
6,freecp,6.983978951258405,4.906114252533766,7.936169068071846,0.3610320292266449,10.498549628984419
6,ilp-cpws,6.932554992340005,4.721631221179437,7.809725803945607,0.15223872481943435,10.769779105389564
6,lbbd-wcp-wuc-cpws,6.932554992340005,4.994774365812122,7.684344564720198,0.960419067450009,10.325162499075546
7,freecp,5.3070366589135745,4.3150267955915576,6.19611169374385,1.4933994483631188,8.655091992744238
7,ilp-cpws,4.902092532867626,3.8638936156154173,6.115045302186374,0.9029640777334296,7.907266992075639
7,lbbd-wcp-wuc-cpws,4.691085693618706,3.655729921882032,6.19611169374385,0.9029640777334296,10.006684351536578
8,freecp,4.148868341081841,2.350068369856886,6.0874162449574,0.31030046166653996,11.693438057608173
8,ilp-cpws,3.723171265878226,2.0402750679089805,5.904973022384002,-1.026262014682511,11.702019954096535
8,lbbd-wcp-wuc-cpws,3.6715455209282077,2.7228067496672113,6.307626668250772,0.11919052605590613,11.684856546126113
9,freecp,3.7711501150566256,2.9623651733669036,5.819934375699829,1.304559683420933,8.313113656326353
9,ilp-cpws,3.6545120884740703,2.668102393769681,5.512931094083657,1.1391825645265958,8.313113656326353
9,lbbd-wcp-wuc-cpws,4.223067144665319,2.64962402450032,5.73160175966037,1.2276549304205933,7.102542026489943
10,freecp,3.7091126634173786,2.592860831763039,4.145180326358265,1.2928574769633907,6.473659568251104
10,ilp-cpws,3.1967308620603605,2.282993953714631,3.7471696029160015,0.08673047991257565,4.9300943571422415
10,lbbd-wcp-wuc-cpws,3.2891049806539363,2.056660010140744,3.9057062150188253,1.1235324383741125,6.646563083099735
11,freecp,2.7935565584127886,2.0289528296202723,4.134122425630074,0.0,5.999152063312604
11,ilp-cpws,2.519846205266619,1.3246880435097075,3.7151794948457026,-2.2610491334942853,5.304877500157446
11,lbbd-wcp-wuc-cpws,2.4626486498405393,1.433753936122231,4.164688403002573,-0.25842186675063195,8.261090103323085
12,freecp,3.318918918918937,2.5076216918777123,4.293187160715753,0.0,6.971535363972815
12,ilp-cpws,2.492966388907731,1.8273964709159056,3.366818219511969,-0.4817361519781893,5.675950842406063
12,lbbd-wcp-wuc-cpws,2.9205555307462108,2.397012277975317,5.411474313923788,-0.9957405470034482,9.933167367846496
13,freecp,3.3524864657450912,2.6689582403317145,4.240804421984205,0.3111889678529791,5.793398701836769
13,ilp-cpws,2.339092620779725,1.96776858797144,3.4019096024967976,-0.18344293381659682,5.553121124284834
13,lbbd-wcp-wuc-cpws,4.038992611521736,2.858755910876042,5.6213083442000285,1.0065513001670072,9.765136994186008
14,freecp,3.348406256858219,2.9751452609253497,4.700171911279603,1.9991332692706287,7.287711886810983
14,ilp-cpws,2.8263642073259114,2.1952901825678413,3.263635661199169,0.5927719646208496,4.866153879146161
14,lbbd-wcp-wuc-cpws,4.965364196109974,3.6368202798523503,10.099998048587892,1.6254558570111695,19.794764701691207
15,freecp,3.7149966705218516,3.2034132423546366,4.8845782133598625,2.410226655246413,7.406325669867702
15,ilp-cpws,2.899625687820191,2.4935887220495196,4.1154477273776715,0.20300591210198712,6.548236235369899
15,lbbd-wcp-wuc-cpws,4.735306228404672,3.0510925733232184,5.054687773002064,2.3358001850138717,8.06008057252033


==> fig/tikz_data/gap_standard_alpha75.csv <==
set,method,median,q1,q3,lower,upper
1,freecp,0.0,0.0,0.0,0.0,0.0
1,ilp-cpws,0.0,0.0,0.0,0.0,0.0
1,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
2,freecp,0.0,0.0,0.0,0.0,0.0
2,ilp-cpws,0.0,0.0,0.0,0.0,0.0
2,lbbd-wcp-wuc-cpws,0.0,0.0,0.0,0.0,0.0
3,freecp,0.11450954845041625,-0.15751787171884055,0.9902420014851636,-1.879157681524847,2.7118818112911702
3,ilp-cpws,0.20261249711272106,0.0,1.203837004221672,-0.1459370943245695,3.00959251055418
3,lbbd-wcp-wuc-cpws,0.17255092788741971,0.0,0.9935034261982862,0.0,2.483758565495716
4,freecp,2.2240965180879892,0.4241946701781467,4.185052066931567,-1.1147800818914184,8.374481858867444
4,ilp-cpws,2.4754087123419013,0.565023575928867,4.292192471802118,-1.3020668158712605,8.374481858867444
4,lbbd-wcp-wuc-cpws,2.4754087123419013,0.5266794072402577,4.722576535858556,-2.004294917680737,8.374481858867444
5,freecp,1.5813418732297504,0.551590093094616,3.2644843025496955,-3.517751221088003,7.333825616732314
5,ilp-cpws,1.331800569802043,0.29677940362553235,2.7291566308777435,-0.1960600455200253,6.37772247175606
5,lbbd-wcp-wuc-cpws,1.3985844679229011,0.6476429428928361,3.2644843025496955,-0.49237247128534917,7.189746342034985
6,freecp,3.938084154651665,1.3443043978430862,5.260421000421898,-0.780626555524838,7.573638555457348
6,ilp-cpws,3.954373218416361,1.2365071934849186,4.991462034082485,-0.780626555524838,7.461438394350494
6,lbbd-wcp-wuc-cpws,4.240852527952793,1.5214791725859411,5.178332275120592,0.15170070714651931,7.573638555457348
7,freecp,3.331689604160136,2.3884636838303335,4.099108403043139,1.1965889503764886,6.665075481862346
7,ilp-cpws,2.8315243039169427,2.17567822231904,3.3374228842542615,0.43306122941620795,5.080039877157094
7,lbbd-wcp-wuc-cpws,2.8555858310626685,2.2728656739169564,4.0790473199585655,1.1367141431552346,6.78831978902098
8,freecp,5.432697546410577,3.4037208814048587,11.699514831695367,-0.29633315990680126,24.14320575713113
8,ilp-cpws,4.407212229833732,1.8815638332425602,9.176685930769242,-1.062426010963568,20.119369077059265
8,lbbd-wcp-wuc-cpws,5.763304992189342,2.965853184813494,13.283558499315188,0.1561868362059493,28.76011647106773
9,freecp,3.3138055506242936,2.4888641924410813,3.9429038389796016,0.3078047226333007,6.123963308787382
9,ilp-cpws,2.522679922973145,1.8201756160119937,3.4003372933395237,0.7295909332388901,5.770579809330819
9,lbbd-wcp-wuc-cpws,2.522679922973145,1.451174384468623,4.013761882028975,0.6365480957425832,7.857643128369503
10,freecp,2.6439080838512377,1.9434476005603327,4.079427675251854,0.7227832659163762,7.276544879759677
10,ilp-cpws,2.152213692225166,1.6525768967927932,3.194560248413108,-0.6603981306376787,5.50753527584358
10,lbbd-wcp-wuc-cpws,2.5719224260414033,1.5837365813932172,4.225646968282451,-1.4981546452818162,7.304855224044912
11,freecp,2.154778118011224,1.3896803861837619,2.7922680335773027,0.3445144749492611,4.896149504667614
11,ilp-cpws,1.8015983372745235,1.2725868776806815,2.0285377913564893,0.13866050716696976,3.1624641618702007
11,lbbd-wcp-wuc-cpws,2.059279521178452,1.3809344538402748,2.9518246429017867,0.20495909927308617,5.308159926494055
12,freecp,1.797459590445493,1.4167533257401885,3.229663230315654,0.0,5.949028087178853
12,ilp-cpws,1.4175487282375352,1.0508473958794062,2.2240733416464398,-0.7089915227711441,3.9839122602969903
12,lbbd-wcp-wuc-cpws,2.1578391429002615,1.3530040053404575,3.8398053339964044,-0.2088928678006395,7.570007326980324
13,freecp,2.2865565306100484,2.0410682068878288,3.8526536337254096,0.42296355214523734,6.57003177398178
13,ilp-cpws,1.9974384318684237,0.8336285615449996,3.1177251296650192,-0.9053277345960401,6.4830161629882515
13,lbbd-wcp-wuc-cpws,2.7695802257158646,2.060360816051258,4.4111041236187285,1.0263041296307993,7.937219084969934
14,freecp,2.9927115870891012,2.267760630495241,4.2624063284618,0.7144927942840661,7.2543748754116395
14,ilp-cpws,2.4800209972162737,2.0285838268097236,3.9335348390060703,-0.8288426914847964,6.79096135730059
14,lbbd-wcp-wuc-cpws,4.24828414911412,3.219944315057993,8.90409025981802,2.2077030937677025,17.430309176958062
15,freecp,3.141443740744235,2.553966906476601,4.106587232618724,1.3599529177418657,6.435517721831908
15,ilp-cpws,2.4389480275516653,1.4868047446687436,3.167930007839886,0.8376123234916564,5.6896179025966
15,lbbd-wcp-wuc-cpws,2.971700959391773,2.6689857854015364,4.306803594351729,1.909443236600816,6.763530307777018


==> images_sources/dummy_costs.csv <==
idx,cost
1,2
2,1
3,2
4,1
5,6
6,16
7,14
8,3
9,2
10,5
11,3
12,15
13,3
14,2
15,1
16,2

==> images_sources/new_real_energy_costs_eur.csv <==
idx,cost
0,90.00
1,90.00
2,83.11
3,77.77
4,75.37
5,80.10
6,103.60
7,87.26
8,76.49
9,40.02
10,4.52
11,0.12
12,-1.03
13,-4.56
14,-2.38
15,8.72
16,13.48
17,126.56
18,96.62
19,122.55
20,147.83
21,125.00
22,109.48
23,84.80
24,115.50
25,90.51
26,92.35
27,97.62
28,69.49
29,64.57
30,53.24
31,21.97
32,8.28
33,0.00
34,-2.45
35,-10.45
36,-35.00
37,-36.75
38,-25.97
39,-6.77
40,-0.39
41,8.42
42,85.96
43,123.83
44,139.15
45,130.00
46,117.59
47,109.61
